Merging Two Molecular Beams of ND$_3$ up to the Liouville Limit

In low-energy collisions between two dipolar molecules, the long-range dipole-dipole interaction plays an important role in the scattering dynamics. Merged beam configurations offer the lowest collision energies achievable, but they generally can not be applied to most dipole-dipole systems as the electrodes used to merge one beam would deflect the other. This paper covers the design and implementation of a merged electrostatic guide whose geometry was numerically optimized for ND$_3$-ND$_3$ and ND$_3$-NH$_3$ collisions. This device guides both beams simultaneously and makes them converge up to an effective collision angle of 2$\mathrm{^\circ}$, yielding the optimal compromise between spatial overlap and the lowest possible collision energy. We present preliminary data for inelastic ND$_3$-ND$_3$ collisions.

==> Figures/2DTOF_figure/README.txt <==
Datafiles can be found in:
simulated_2DTOFscan_NH3.dat		E:\Documents\Simulations_Stach\ND3-NH3test\results\toff_scan_12kV
simulated_2DTOFscan_ND3.dat		E:\Documents\Simulations_Stach\ND3-ND3test\4_merged_guide_setup\results\merge_toff_scan
experimental_2DTOFscan_NH3.dat	mpcoldmol3\data\double_starkies\2023\03\13
experimental_2DTOFscan_ND3.dat	mpcoldmol3\data\double_starkies\2023\03\09

==> Figures/2DTOF_figure/experimental_2DTOFscan_ND3.dat <==
0,-550,-540,-530,-520,-510,-500,-490,-480,-470,-460,-450,-440,-430,-420,-410,-400,-390,-380,-370,-360,-350,-340,-330,-320,-310,-300,-290,-280,-270,-260,-250,-240,-230,-220,-210,-200,-190,-180,-170,-160,-150
-3000,282.4,303.4,162.4,168.7,542.1,185.7,348.5,318.5,330.5,392.1,253.9,442.3,423,193.5,224.3,283.4,495.3,375.8,293.2,250.6,256.9,296.5,416.6,376.2,311.4,372,680.3,344.7,559,425.8,471.8,307.1,367.2,404.7,506.3,486.1,187.5,487.8,227.9,412.9,373
-2990,355.9,249.9,487.3,375.9,279.5,411.2,369.3,298.9,131.5,283.9,444.6,397.3,259.4,198.4,342.7,416.6,227.5,651.4,660.1,337.9,179.8,440.3,369.7,392.9,262.1,439.2,370.6,430.6,479.2,514.3,526.3,345.4,500.3,729.1,570.3,436.6,476.8,270.1,558.4,443.2,613.8
-2980,228.8,326.8,236.4,210.4,246.6,316.6,361.3,453,384.8,412,195.6,206,261.3,489.2,262.7,267.5,311.4,324,299.1,163.5,411.2,139.9,231.2,489.2,398.5,521.8,440.4,393.7,411.2,658.8,487.8,438.5,468.1,491.4,730.1,818.6,485.3,360,860.8,716.4,410.2
-2970,236.9,618.5,357.3,155.4,277.1,271.4,415.8,186.9,380.9,422.5,532.3,412.6,337.2,171.6,311.1,145.1,306.1,198.8,611.1,210,339.4,373.2,385.5,419,338.2,506.9,509.2,539.3,472.9,293.9,650,494.3,527.9,566.3,601,630.3,496.4,615.7,767.7,611.4,465.7
-2960,233.4,255,328.6,347.2,294.5,242.5,248,311.5,409.2,351.8,187.6,454.7,332.2,211.7,348.7,462.4,324.8,325.8,500,274,397.1,358.9,226.6,453.8,434.4,496.2,436.6,323.4,639.7,445.3,503.2,516.1,444.9,408.3,647.8,461.5,694.8,373.1,491.7,274.9,532.3
-2950,384.8,208.7,197.5,538.8,242.6,415.3,295.2,419.5,299,257,327.8,430.4,228.3,291.3,356.3,303.1,580.3,387.6,282.8,294.7,319.7,329.1,391.1,471.1,344.9,486.9,504.4,466.1,626.5,503.6,509.4,600.5,443.2,579.9,325.7,598.8,318.6,554.6,406.4,710,514.8
-2940,234.4,345.4,338.4,310.5,223.1,267.5,316.6,347.9,362.2,504.9,507.7,377.8,322.1,431.9,385.4,474.9,478.6,441.3,437.9,724.5,449,242.7,451.1,478.2,201.4,344.7,477.4,703,507.2,614.6,444.9,497.7,528.8,564.3,588,571.8,516.6,443.2,598.1,815.5,502.2
-2930,446.1,319.3,583.6,208,339.8,212.2,278.8,289.8,434.2,421.5,402.2,309.3,306.5,503.4,375.5,422.1,448.2,295.5,350.3,515.7,307.2,284.2,599.5,391.4,339.6,693.4,343.4,564.5,548.7,552.4,548.4,509.6,702.7,462.5,587.6,480,663.7,535.8,407.2,501.4,459.7
-2920,284.7,641.2,241.6,258.1,420.8,290,324,350,422.6,455.7,568.6,355.4,623.9,543.8,679.2,548.7,586.4,206.5,527.8,471.1,459.8,417.9,380.7,363.2,741.1,632.4,442.1,495.9,400,406.5,378.9,511.1,848.9,609.5,569.9,519.9,441.9,568,570.8,618.3,688.8
-2910,498.8,441.5,399.5,167.4,184.4,408.4,240.9,264.3,245,341,538.4,318.6,326.8,365.6,492.4,531.8,517.6,492,357.5,497.7,484.6,214.8,537.7,377.2,480,663.9,510.6,505,543.8,708.7,537.7,365.3,718.8,578.1,690.5,450.3,679,822.6,764.6,514.5,583.9
-2900,255.9,291.8,248.3,326.7,407.9,482.1,200.1,300.6,464.3,476.2,354.9,441.6,362.9,336.3,414.2,717.9,291.7,499.6,282.2,632.9,478.3,651.2,408.6,319.1,355.9,449.5,449,788.1,807.4,649.2,655.7,504.9,542.6,492.8,605.9,656.4,903.9,552.3,568.7,599.6,491
-2890,301.1,158.9,291.2,326.2,355.4,473.3,281.4,457.8,439.9,556.6,259.2,473.6,396.5,307.8,456,508.6,412.1,447.4,370.2,308.6,375,667.4,598.1,467.4,206.7,467.6,574.5,542.5,680.9,691.3,586.2,688.6,756.7,766.9,496.7,701.7,871.5,729.5,464.2,440.1,859.3
-2880,710.4,314.3,390.6,459,271,283.5,325.9,411.9,582.1,561.1,487.7,479,591.8,490,421.3,676.8,729.8,483,460.4,473.6,570.8,610.2,822.7,710,485.8,698.5,650,480.7,565.1,725.4,509.5,879.8,879.3,817.4,578.4,763.7,383.7,682.2,783.4,574.6,563.6
-2870,389.8,298.2,340.9,435.9,201.4,389.8,209.5,368.8,526.4,218.6,376.6,380.9,408.3,485.8,435,640.3,306.2,307.9,526.8,327.1,779.4,503.4,718.8,443.1,404.9,358.7,564.7,713.1,539.3,779.6,618.6,758.5,1202.8,804.4,973.9,691.5,884.5,667.1,625,639.9,791.6
-2860,391.2,303.8,329,451.4,315.2,321.7,183.3,493,314.7,537,416.9,586.6,419.9,435.5,460.5,620.6,554.2,559.5,727.6,638.7,590.5,507.7,618.5,438,647.8,623.4,572.1,561.5,735.5,654.4,957.5,629.7,747.6,731.8,1198.9,751.4,949.7,576.1,518.5,1038.1,590.8
-2850,225,571.2,357.6,386.7,189,400.5,398,402.2,534.2,513.1,794.4,399.4,523.2,450.4,516.2,636.5,382.1,665,488.8,437.4,610.7,623.4,555.2,777.2,743,834.1,470.9,703.1,1025.3,550.5,780.3,701.2,736.4,636.2,814,798.6,493.2,1044.7,746.8,986.6,820.1
-2840,408.4,400.5,241.4,381,468.2,278.7,411.5,257,573.6,383.9,301.6,425.2,404.8,312.8,491,426.3,678.2,477.8,852.4,806.3,821.6,947.3,668.1,678.6,812.9,776.9,589.8,813.9,872.1,938.1,740.7,891.1,881.5,784.6,855,1084.7,1027,1315.4,747.3,937.3,828.2
-2830,517.6,399.4,258.1,256.3,492.8,174,391.9,282.2,506,403.8,576,521.5,466.7,824.4,501.4,566.9,742.8,896.5,650.4,676.8,557.9,547.1,903,688.9,534,749,1109.9,861.2,960.9,632.5,1139.2,1189,1055.2,889.7,857.3,1242.9,942.9,882.7,1068.4,763.1,1237
-2820,441.9,296.5,501.5,525.5,388.2,328.2,576.1,554.4,407.5,358.6,739.6,625,500.6,357.4,490.9,441.3,449,695.1,661.1,908.8,714,865.9,565.5,595.7,815.1,796.6,783.9,572.9,998.8,693.7,1148.4,1005.2,1260,952.7,1261.1,985.5,873.4,1106.6,773.5,761.4,1438.2
-2810,287.8,383.5,970,357.7,288.9,338.7,466.8,443.8,605.7,423,464.1,520.9,427.3,834.5,691.4,555.1,700.8,420.8,959.8,789.8,832.6,721.3,797.7,632.1,896.5,719.6,1060.3,1078.4,809.1,1019.8,1065.9,1446.3,1229.7,915.4,1525.3,1096.1,1385.2,1158.1,1106,855.3,798.7
-2800,454.5,522.2,648,535.7,399.5,430.6,468,513.5,346.9,337.7,654.7,327.6,606.4,548,526.4,550.7,770.8,714,654.8,675.4,1210.1,721.3,642.8,957.3,893.1,1041,1137,679.2,863.2,1061.6,1057.9,1348.8,1476.1,853.2,1066.1,1294.8,1154.2,1281.1,1533.9,983.6,1315.3
-2790,418.7,468.9,449,470.4,642.7,502.7,600.8,354.5,566.7,669.2,629.6,549.6,466,629,570.3,637.8,695.1,644.8,727.3,676.8,836.5,951,864.2,937.6,722.2,698.8,648.8,995.4,1038.8,919.4,1244.1,1367.8,1307.5,1203.6,1284.7,1206.8,1224,1357.3,1250.3,1372.5,1571
-2780,451.2,529.9,408.6,299.6,326.8,420.3,466.7,447.6,702.8,860.6,750.7,552.7,292,757.8,686.9,519.5,542.7,780.3,771.9,927.8,656.1,754.1,1183.7,1275.5,959.7,917.2,1524.3,1163.2,1284.4,1463.1,1322.3,1448,1380,2149,1851.8,1093.1,1315.7,1497.7,1093.9,1204.2,1220.6
-2770,406.7,374.5,372.9,705.7,658.6,625.9,486.3,423.9,791,462.4,666,770.9,624.9,599.8,749.6,596.5,627.6,748.8,1508.8,929,749.4,955.1,1062.2,1183.5,1266.4,1013.8,1307.5,1255,1165.3,1132,1258.6,1672.3,1539.5,1699.4,1531.2,1834,1596,1803.9,1488.9,1763.5,1614.4
-2760,628.7,268.5,664.9,823.2,676.2,491.4,596.5,541.4,778.6,645.6,648.6,548.9,636.3,717.1,930.2,925.4,832.4,919.5,1138.9,894.8,1235.5,1232.5,1433,965.6,1481.4,843.4,987.8,1274.6,1384.8,1284.1,1887.3,1593.9,1661,1624.6,1625.6,1764.9,1452,1597.4,1351,1686.4,1608.3
-2750,391.6,756.7,577.2,528.2,252,822.7,678.3,517.4,636.1,471.8,684.5,1048,640.2,905.1,891.8,937.7,919.3,1152.3,1282.5,1099.2,1198.2,1240.1,1325.7,1177,1767.3,1349.7,846.2,1383.9,2006.7,1458.1,1937.2,1618.4,1808.6,1996.3,1661,1530.7,1918.1,2468.1,1782.6,1712.3,2070.3
-2740,329.1,731.6,820.7,526.9,697.9,434.6,455.3,528.7,734.4,770.9,1043.7,742.2,804.9,754.5,848.4,775.8,753,1054.5,1306.9,1541.6,1032.4,1261.4,1313,1140.5,1282.6,1312.6,1295.1,1265.1,1533.4,1634.5,1703.4,2363.2,2006.7,1785,1702.1,1621.6,1842,1090.7,1596.3,1584.5,2307.4
-2730,697.3,728.8,496.8,692.4,962.1,803.2,647.6,440.8,710.2,617.5,941.7,808.7,839.5,642.5,1050.3,803.8,876.7,1075.4,1499.2,1336.5,1158.5,1258.5,1060.9,1399.5,1412.3,1409.3,1216.6,1575.5,1385,1792.7,1590,2287.5,1848.2,1786.2,1707.5,1861.6,1618.9,2177.7,1848.4,1552.6,2072.6
-2720,588.2,467.8,593.8,733.5,978.7,777.3,652.5,929.8,483.1,758.3,759.8,574.5,998,612.6,1208.7,1105.3,923.3,1360.6,943.3,1409.4,1082.9,912.1,1402.1,1447.8,1280.5,1534,1752.4,1309,1569.8,2140.1,2279.9,1574.3,2097.8,1739.1,2127.4,1885.4,2340.8,2712.5,1775.3,2522.5,1923.1
-2710,342.3,751.8,470.7,507.3,673.4,441.8,502.2,636.8,980.9,788,701.1,822.7,743.6,753.2,898.1,950.3,958.4,1370,1336.2,1403.6,1490.1,1488.1,1358.4,1331.2,1210.2,1383.7,1819.7,1539.5,1938.1,1689.5,2042.5,2378,1841.7,2226.1,2348.4,2044.6,2497.7,2225.9,2202.9,1784.7,2947.8
-2700,554.1,700.9,789.2,476,598.4,647.6,563.6,699.8,559.3,740,975,864,786,910.6,863.2,729.3,1328.4,1293.4,1483.6,1194.8,1554.8,1521,1543.7,1719.3,1571.8,1878.2,1701.9,1576.9,1541.6,2074,1817.5,2205.4,2519.5,2834.5,2124,2542.1,2452,1960.5,2360,2690,2425.7
-2690,638.3,561.9,938.4,629.7,612.8,842.7,714.9,889.1,921.8,754.9,628,808.2,976.4,990.5,1289.8,1221.6,1485.7,1474.9,1255.8,1467.4,1760.8,1787.9,1538.1,1365.1,1600.5,1842.3,1901.4,1659.8,2077.5,2249.5,2060.4,2343.1,2373.6,2267,1893,2476.4,2096.7,2795.9,2955.6,2129.6,2176.2
-2680,804.5,757.3,786.8,775.5,955.7,778.2,1044.5,849.7,683.6,769,1043.8,649.5,817.3,1059.2,764.8,1194.1,1264.7,1514,1770.7,1709.8,1561.8,2260.8,1666.6,1414.9,1637.8,1999.6,1842.8,1994.8,1962.8,2120.4,1954.6,2404.1,1969.4,2795.7,2110.9,2766,2101.4,3067.2,2550.1,2444.6,2026
-2670,758,672.1,565.4,633.2,724.6,967.1,1119.2,886.4,654.6,836.7,870.6,903.7,909.8,1128.7,1111.1,960.4,1103.7,1265.6,1242.3,1835.6,1989.3,1859.4,2463.6,1516.6,1413.7,2117,1753,1832.9,1517.1,2646.7,2417.4,2540.4,3039.2,3177.3,3057.4,2378.7,2351.8,2740.4,2474.8,3312.1,2401.7
-2660,729.9,891.1,946,916.5,578,831.8,709.8,834,991.2,653.8,734.4,759.7,664.5,1055.6,1403.7,1221.7,1105.3,1437.7,1467.4,1439,1867.8,1614.1,2566.3,1884.6,2000.9,2233.6,2044,1875.1,1974.6,2232.4,2633.1,2627.1,3164.9,3115.2,2907.1,2787.1,2609,2553.6,3327.4,3042.2,3275.6
-2650,464.8,396.7,861.5,775.4,634.1,698,985.8,687.9,1028.1,994,1005.8,1095.8,974.3,1016,954.6,1306.3,1167.6,1531.2,1651.3,1833.6,1187.4,1595.7,2036.6,2035.2,2096.6,2377,2113.7,2148.9,2094.5,1977.8,2746.4,2447.2,2534.5,2841.6,3040.7,3112.2,3005.7,3006.3,3096.5,3764.7,2899.2
-2640,606.8,576.3,901.7,977.8,686.6,910.2,1152.3,868.1,732,1410.5,743.5,1140,806.4,922.8,1126.6,1068.7,1453.1,1340.3,2190.4,1948.6,1842.6,1988.5,1854.2,2401.2,2262.1,1619.4,2188.8,2165,2490.7,2174.4,2673.3,3626.3,3432.9,2947.2,3323.1,3558.7,2814.4,2872.9,2685.5,3500,2722.2
-2630,383.9,886.6,698.3,1068.4,1291.6,944.3,923.7,866.3,1104,862.1,1016.1,842,967.9,1143,1344.2,1077.9,1760,1495.1,1581.3,2273.4,1883.4,1901.7,2113.1,2086.8,2800.9,1902.4,2475.3,2680.2,2350.3,2348.6,3267.6,3644.8,3471,2881.9,2707.2,3043.6,3251,3471.3,3751.3,3426.1,3290.9
-2620,674.8,514.4,503.6,630.5,857.7,1262.4,1071.3,989,992.9,1049.7,837.7,940.9,796.7,1699,1037.5,740.2,1288,1698.7,1882.5,2046.2,2066.2,2308.6,2351.7,1735,2515.8,2188.2,1982,2074.5,2258.9,2624.8,2496,3497.2,3231.6,4073.1,3609.6,3911.6,3336.7,3535.8,3140.1,3048.4,3080.3
-2610,628.5,379.2,784.2,853,837.9,979.2,1167.5,1194.6,1070.9,1126.1,930.1,1163.4,950.1,850.1,730.7,1232.8,1381.3,2031.9,1931.4,1415.5,2381.3,2120.2,2489.6,2075.5,2289.4,2162.7,2014,2420,2594.8,2801,3433.6,2790.4,3813.3,3445.6,4196.7,3625.6,3657.5,4465.7,3694.8,4130.1,3028.7
-2600,660.1,628.6,711.2,686.7,937.5,884.3,828.4,1099.1,1174.3,1048.4,1143.2,1013.7,1252.9,947.4,1133.3,1313.6,1520.7,1575.4,1994.5,1819.3,2310.5,2291.5,2377.8,2604.2,2336,2921.1,2226.7,2381,2397.3,2980.3,3039,3103.2,3597.2,4299.1,4446.8,4494.4,4011.6,4445.2,4143.6,2752.3,3120.2
-2590,510,486.5,653,977,942.4,1269.6,920.8,847,1031.7,765.8,1098.5,1269.9,1025.4,1090.2,1318.2,1111.9,1085.6,2036.4,2024.5,2440.2,2294.4,2476.8,2888.5,2669.5,3040.8,2363.1,2643.6,2439.7,2567.5,2386,3202.1,3417.2,3475.8,4471.7,3872.9,3231.2,3514.7,3948.8,3501.3,3394.9,3837.2
-2580,568.7,779.4,881.1,742.6,606.1,1109.7,1070.4,911.6,1308.3,934.7,913.3,961.7,1085.3,1150.8,921.5,1132.7,1567.5,1469.4,2387.7,2140.1,3009.8,2177.4,2591.5,2297.3,2445.1,2777.1,2783.7,2316.9,2657.8,3211.1,3551,3365.7,4019.8,4127.4,4406.7,3871,4348.1,4575.1,4120.7,3745.7,4120.6
-2570,396.7,798.8,491,821.4,953.5,948.3,1016.9,1058.4,1444.4,1031.3,858.8,948.2,1158.4,1098,1579.9,1291.3,1776.9,2361.8,1708.3,2077.6,1759.3,3258.1,2782.9,2631.5,2980.5,2661,2831,2328.2,3029.1,2954.3,2988,3744.1,3918,4823,3266.5,4174,4067.1,4926,4198.3,3578.6,4000.3
-2560,551.9,818.1,506.1,720.1,1201.9,927.4,1187.4,1144.9,1303.1,1148.3,1126.1,1233.5,1133.2,1073.9,1442.4,1329.5,1482.9,1863.9,1920.9,2000.2,2234.3,2030.4,2707,2323.8,2751.7,3151.4,3279.7,2536,2912.5,2712.1,2835.4,4043.8,3948.3,3823.4,3376.1,3696.8,4101.2,4778.5,4398.9,4575.6,4850
-2550,641,920.3,872.9,1000.7,1330.3,1374.6,1197.1,1202.5,1622.1,1138,1481.2,1255.6,1087.6,1136.3,1385.4,1219.9,1801.2,1677.4,1575,1853.6,1944.1,2575,2655.3,2196.8,2558.7,2776.8,2848.8,2920.5,2268,2888.3,3188.1,3817.8,3929.3,3863.3,4932.8,6061.8,5482.8,4553.2,4098.7,4663.3,3829.6
-2540,814.6,917.8,901.8,1296.2,619.7,1000.2,1274.2,1241.2,1197.1,1242.7,1119.5,1352.5,1515.2,1751.5,1462.4,1367.8,1643.1,1882.1,2390,2418.5,2771.2,3523.3,3087.3,2560.4,2829.2,3065.4,2747.5,3155.9,2869.2,3523.6,2946,3791.3,3702.3,4903.8,4893.6,4609.5,5060.5,5986.6,4811.3,4725.1,4001.8
-2530,971.7,1070.8,976.1,1004.9,790.5,1535.3,1249.4,1441.3,1006.2,1521.6,1461.7,850.1,1207.1,1725.2,1659.1,1740.5,1856.8,2005.4,2202.9,2403.1,2340.2,2761.8,2732.4,4626.4,2833.7,3248.1,2939.5,2903.2,2917.9,2881.4,2975,3086.4,3482,5005.5,5280.3,5726.5,5851.6,5008.9,4789.8,4483.6,5059.7
-2520,1130.5,951.4,1154.1,883.1,1039.6,988.8,1147.4,1036.2,1509.5,1239.1,1318.6,1534.4,1519.4,1278.1,1523.8,1387.9,1422.8,2105.7,2397.4,2303.6,2268.9,2758.4,3027.6,3296.1,3346,3567.7,2665.6,2797.5,3079.3,3882.3,3217.1,4022.8,4142.3,5120.7,5423.7,5008.7,5253.6,5456.2,5741.9,5083.9,4710.3
-2510,810.7,586.4,701.8,766.7,1268.3,1071.8,1248.3,1026,1261.3,1610.5,1534.9,1288.8,1521.5,1412.5,1783.5,1512.1,2122.4,2604.9,2177.7,2819,2342.5,2904.1,2358.1,3047.6,2546.3,3397.9,3084.2,3387.9,2968.4,3422.8,3775.8,4209.4,4732.4,5252.2,6449,4816.3,4587.2,5572.4,6857.3,5472.6,4856.2
-2500,956.2,1009.1,919.3,1213.3,1173.3,1154.7,1026.1,1147.3,1587.9,1442.5,1538,1249.5,1317.2,1555.4,1835.5,2045,2088.1,2156.8,2506.2,2521.1,2577.8,3037.2,2539.9,3909.6,3166,2977.1,3039.6,3577.1,3350.2,3822.9,3085,4603.5,4338.2,4920.5,6615.9,6576.7,5999.1,6225.4,5168.3,5235.7,5064.7
-2490,1014,778.5,1423.1,1501.3,863.5,988.8,1323.2,1441.3,1312.5,1840,1164.3,1586.3,1405.8,1443.6,1561.6,1450.7,1927.3,2443.2,2496.3,2259.6,2525.9,3174.8,3982.9,2718,3603.7,3324.6,3384.9,3181.8,3363.7,3894.1,3346.7,4217.3,4920,5235.9,5752.6,4739.8,5982.3,6379.5,5765.6,5471.2,6430.2
-2480,1190.5,1080.1,1084.1,1121,1361.3,1182.7,1332.8,1373,1572.7,1540.4,1297.2,1483.9,1460.1,1708.8,1453.8,1984.6,2306.2,2099.7,2149.1,3055.9,3458.9,3279,3184.1,3580.8,3612.3,3082.9,3070.9,3740.2,4163.7,3237,4051.8,3868.1,4939.9,5552.5,6842.6,5080.6,5744.8,4699.5,5668.5,5917.3,6415.4
-2470,1238.7,1082.4,1378.2,1275.5,1478.6,915,1461.4,1223.1,1528.9,1758.4,1550.7,1974.2,1508.1,1385.1,1287.4,1810.5,2417.7,3013.4,2390.9,2837.9,3392.6,3095.8,3137,3761.2,3987.1,3805.4,3856.4,3938.2,3969.5,4324.9,4310.3,4852.2,4752,6157.5,5434.8,5815.6,6741.3,5906.5,5600.7,5195.1,6037.2
-2460,1262.7,1356.1,1049.1,1754.5,1889.4,1727.2,1470,1734.3,1854.6,1424.3,1476.5,1810.8,1477.7,1619,1839.6,1990.1,1806.8,3297.6,3196.7,3341.9,3658.1,3675.8,4056.7,4042.2,3211.5,3397.9,4148.1,4093.3,4138,4332.1,4471.4,4447.5,5154.1,6416.8,6114.1,5242.4,6265.3,6867.9,5940.6,4737.6,6826.9
-2450,1349.4,1598.3,1083.5,1235.1,1472.2,1613,1546.6,1332.6,1836.6,1684.9,1001.5,1681.8,1857.3,2003.1,2260.7,2172.6,2149.6,3082.6,2798.6,3382,3523,3828.4,3923.9,4040.1,4232.2,4571.1,4556,3447.2,4054.4,4642.9,4174.9,5592.3,5564.8,6487.1,6997.4,6738.6,6814.8,8422.5,7309.6,6059.7,8076.9
-2440,1044.8,1021,1136.7,1227.9,1479.9,1540.1,1985.5,1663.4,2095.9,1492.1,1909.3,1876.1,1795.8,2196.6,1851.2,2655.8,2296.5,3424.3,3677,3475.6,4397.4,3901.2,4690.8,3705.2,4549.8,4809,4505,4124.2,4026.7,4164.7,5143.4,6052,4974.1,6425.3,7207.1,6840.7,6985.8,8695.7,6903.7,7652.6,7145.3
-2430,1504.6,1238.6,1838,1449.2,1517.5,1560.7,1913.1,1831.7,1625.7,1698.8,1368.7,1465,2366.7,2026.9,2348.4,2272.8,2823.1,3255.3,3825.5,3471.3,4048.9,4946.2,4489.5,4771.7,3426.5,5422.3,4587.7,4203.3,5242.5,5344.2,5009.8,6519.4,6129.5,8280.4,7577.9,8033.2,7238.1,8863.8,7565.9,7312.4,6006.6
-2420,955.1,970.4,1676.4,1474.2,1790.4,2100.1,1836.7,1902.5,1952.1,2048.5,1677.3,2196.2,1961.6,2029.4,2068.7,2214.4,2494,2796.7,4021,4145.6,4492.4,4341.8,3761.3,4713.8,4532.1,4939.8,4976,4304.2,5528.4,5328,5172.6,6214.8,6989,7567.3,7262.4,9051.2,7083.9,7852.9,6747.2,7141,7278
-2410,738.6,1312.9,1370.7,1645.8,1690,1773.3,2249.8,1879.6,2420.5,2069.8,1892.4,1683.4,2100,2002.2,2089,2711.1,2929.6,2752.3,3846.9,3609.5,4489.5,4177.4,4030.2,4925.6,4863.8,5963.6,4859.5,5028.1,6095.9,5431.9,6495.9,7498.8,6142.5,8267.2,9563.7,9209.1,9107.4,8178.6,9480.1,9358,10299.1
-2400,1284.1,1180.5,1297.5,1476.3,1832.2,2338.2,1842.9,2533.1,2876.6,2260,2349.1,1924.4,2332.8,2361.9,2139.2,3084.6,2575.1,2728.1,3612.8,4093.2,4117,4126.6,5231.4,5343.8,6131.7,6289.2,5518.7,5327,4949.6,5421.1,6279,6140.9,7084.5,6527.9,7440.4,10049.6,10880.4,9128.4,10086.9,8303.6,9861.7
-2390,1073.2,1049.2,1667.3,1643.5,2076,2334.5,2221.6,2994.2,2859.8,2289,3239.9,2136,2469.2,1756.7,2959.6,1783.8,2704.7,2894.9,2692,3679,4256.6,4985.4,4911.3,5775.5,5636.5,6256.7,6343.2,7721.9,6540.5,6954.7,6398.9,7669.8,7418.8,8939,9274.2,9278.7,8801.8,10816.3,10774.7,10627.5,9762.5
-2380,786.3,1114.1,1285.2,1543.7,2085.3,2061.8,1937.5,2853.4,3136.4,2183.7,2797,2725,2487.4,3105.2,2822.6,3113.1,2828.6,3184.7,4193.2,3776.9,5226.6,5377.9,5641.5,5689,6609.7,6057.9,7238,7153.1,5522.1,6338.4,6552.1,7721.4,8894.3,8511.6,8455.7,12744.9,10041.2,11875.4,10300.7,10963.6,10951.5
-2370,1439.7,1227.8,1419.8,2193.4,2111.6,1574.6,2761.6,2804.2,2895.6,2731.3,3254.3,3246.1,2936.8,2719.4,2735.9,2743.7,3668.3,3005.1,3780.7,4275.6,5495.7,5673.3,5090.7,6061.7,6690.2,7029.2,6522.4,7000.9,6891.6,7668.5,7648.2,8414.7,9895.4,9318.3,9919.8,12360.2,10816.1,12979.1,12814,13011.3,13512.3
-2360,671.7,905.1,1227.4,1314.9,1625.5,1830.6,2218.2,2904.5,3159.4,3623.7,2551.7,2995.9,3030.1,2893.9,2834.8,3999.8,2491.6,3265,3950.7,4884,4927.9,4369.4,7101.4,6591.1,6575.2,8132.6,8978.9,8157.1,8482.1,8323.2,7921.7,9957.3,10125.8,10350.2,11676.3,11460.4,14790.2,13723.5,13376,14307.2,14725.5
-2350,922.1,1095.6,1277.1,1606.8,1923.6,1947.9,2428.6,2051.6,4132.3,2960.4,3787,3193,3131.1,3113.4,3241.9,3377.7,2442.4,4028.8,3717.4,4995,5366.2,4674.8,6115.3,6067.3,6883.1,6676.2,7623,6902.3,8174.6,7571.4,9032.2,11517.6,12790.5,13120,15531.3,15844.7,14454.1,14080.2,15092.6,13307.2,15449.2
-2340,1197.5,771.6,1243.9,1502.8,1868.9,2178.3,2397.8,2500.3,3251.2,3474.8,3576.7,4415,3823.5,4221.1,3768.2,4199.6,3836.4,3475.5,3749.3,5031.5,5176.7,5421.6,7308.2,6228.1,6019.2,7266.5,8867.2,8339.4,9185.7,9137,8590.9,11637.2,12553.1,13118.5,14980.6,14645.7,15724.4,17814.1,15375.5,15651.1,14230.3
-2330,852.6,1025.4,1187.4,1997.5,1601.2,2184.2,3006.3,1961.3,3560.7,4410.4,3867.7,4178.7,4967.7,2659.9,3659.6,3472.3,4008.8,4664.8,4551.4,5283.7,5956.5,5613.8,6136.1,7518.5,8117.3,8257.1,8927.8,8338.2,9879.6,10662.8,9916.2,10791.3,13920.5,15828.2,13722.2,17945.9,16973.8,19447.2,18220.2,16895.6,16742.9
-2320,559.7,951.6,1195.4,1522.1,1666.5,1871.9,3272.9,2645.3,3033,3253.7,3979.7,5201.2,4501.2,4853.2,4599.8,4660,3545.2,3905.9,4925,5739.1,5465.7,5916.9,7507.6,6477.2,7268,8676.6,9440.2,9342.7,8889.6,10018.1,12082.5,11085.7,17648.3,15172.8,16313.3,17619.2,20600.1,18425.3,19442.4,17429.5,17901.9
-2310,752.2,934.1,1148.2,1161.2,1548.4,2324.4,2670.1,2263.5,3375.2,3796.5,4860.8,5276,4211.9,5147.4,4625.1,5161.4,4280.6,4467.7,5956.1,6067.2,6404.1,6423.6,8123.4,8243.5,8877.8,9101.5,10717.1,11877.6,11242.8,11009.6,13204.5,15090.4,16444.1,17330.4,16108.4,16682.8,22333.3,19582.6,18385.1,20576.1,19654.5
-2300,541.2,631.4,970.4,1253.4,1541,2445.5,2853.9,3015.8,3230.7,3499.8,5436,4486,4886.4,4777.9,5672.4,6196.3,5734.7,6030.8,6735.8,6446.9,6728,6567.6,7332.9,9497.3,10224.3,9421,11559.4,10921.7,11259.7,11833,14044.6,12611.1,16054.2,21150.8,20697.5,20597.4,21671.7,25012.1,20995.2,21585.1,23255.5
-2290,592.5,1021.7,1015,1409.6,1851.7,1767.6,2823.1,3017.7,3456.5,4040,5118.5,4597.5,5267.4,6382.5,5158.1,5864.5,4467.1,5521.4,6939.2,5735,7118.9,7469.6,8244.7,9538.9,12445.9,8898,12534.1,14246.6,13643.7,12033.9,14872.8,15648,21034.7,19395.1,20747.2,26459.5,23887,22823,24284,21307.4,23396.8
-2280,850.4,882,1310.8,1716.1,1643.4,2071.6,1898.6,2886.3,3475,3136.9,4125.2,4604.8,6076,4634.5,6548.1,5969.6,5967.6,6130.9,7264.1,6711.7,7695.8,7542.2,10196.4,10256.9,10141.3,11159.3,12335.8,15601.2,17705.6,17121,17176,16418.6,22756.7,20667.9,22475.1,26561.7,23262.8,24455.9,26162.2,22947.5,25118.3
-2270,507.6,785.6,1006.5,1389,1019.6,1766,3118.2,2943.4,4003.4,4246.8,4291.4,5117.2,6359.5,5332.2,7425.3,5888.2,7029.1,7024.9,8562.2,7985.3,8622,8160.5,10054.5,10464.3,12226,13584.1,14010.2,18279,14753.6,17341.1,18225.8,17152,24081.7,24957.5,23927.2,25759.9,32474.5,28644.6,25485.2,24145,26189.2
-2260,320,573,1142.2,1297.4,1818.8,2490.5,2497.5,4426.9,3848,4738,5358.3,5580.6,7376.6,6103.7,7065.4,7055.2,6136.7,7431.3,7345.4,8666.6,8822.3,9033.8,8732,11724.1,11552.3,15514.3,19152.8,15527.1,18564.3,19647.7,20766,20359.7,25286.2,24973.5,22524.8,27403.6,33898.8,30419.3,28799.6,29735.4,28435
-2250,474.1,996.2,802.1,812.6,1418.2,1940.5,2245.5,3279.1,3836.7,4403.7,4148.4,5898.9,6959.4,6733.8,6887.3,6032.3,7009.5,7614.6,9107.5,9157.7,10698.7,9027.6,10757.8,13323.5,12535.3,14099.2,18445,20769.7,17245.4,19632.4,18795.2,23234.9,26157.3,29213.3,24102,33693.1,32225.9,35075.9,25530.1,34317.6,32883.1
-2240,396.6,608.2,863.6,1213.9,1465.5,1590.6,2398.7,3414.7,3465.6,4006,6119.2,7386.4,6701.4,7240.7,7455.3,7031.3,8141.1,6752.2,8470.6,8588.5,11593,9873.5,10580.5,12786.9,14212.7,15803.7,17106.6,21432.4,21548.3,29209.1,25915.6,26097.9,26889.9,31774.1,30802.4,36182.1,33168.9,34920.4,32864.2,36242.3,33574.2
-2230,447.3,529.9,992.5,1116.3,1402.5,1298.8,2156.2,3175.8,4027.6,4808.5,6713.4,5789.9,6595.2,7252.3,8825.8,8101.3,9893,9049.2,11003.7,10504.6,11311.5,11250.2,11918.1,14021.8,15347.7,18228.4,18176.2,22812.7,24206.5,28020.6,30604,27020,26248.1,33157.6,30450.4,36703.9,38270.3,36349.1,37092.4,44989.4,44983.6
-2220,531.2,647.5,1072.8,1109.6,1320.4,1309.4,2543.3,2971,3335.3,5140.2,6443.8,7703.1,6570.2,9393.9,9079.4,9654.3,9717.4,9297.8,10804.5,8834.4,12075.8,12371,13162.2,16114.1,17485.5,21326.5,22702.3,26054.7,26968.3,35000.9,30521.3,33980,35187.5,34809.4,33068.3,39011.4,38904.8,36218.5,42086.8,43324.7,39054.9
-2210,599.2,497.3,789.6,919.1,1319.2,1480.2,1812.6,3343.6,3757.8,5452.2,6061,8181.2,6707.9,9667,10752,10005.1,10248,10224.5,12350.9,12792.8,14197.2,14951.9,14818.4,15056.3,16060.1,22482.2,22638.7,26290,28051,31986.6,32240.8,31827.4,35952.8,37300,38273,44493.5,52011.7,42994.2,39698.2,39955.8,44237.8
-2200,386.4,677.3,691.5,1574.5,1279.6,1477.4,2034.4,3642.2,3878.2,4868.6,7337.7,7555.1,7982,7159.6,9476.6,11376.8,11091.7,9222.8,11805.5,12339.4,10015.4,14319.5,15820.4,17339.8,23397.7,20165.4,31692.5,28609.5,29620,33661.3,32322.9,33405.2,34777.8,37392.3,40670.4,46424.8,43974.9,52286.3,45667.6,44983,50685.8
-2190,680,468.1,756,811.8,1405.7,1212.1,2365.5,3130.5,3675.8,6340.3,5608.3,8315.1,9652.7,11067.3,12256.6,10133.4,12209.3,11612.5,12361.9,14597.3,13597,13450.4,16950.9,19885.8,21010.9,23467,31638,36493.9,29423.2,34943.2,40333.6,42089.4,45727.8,45309.6,47444,51698.7,51313.9,50243,56923.7,51684.3,60464.5
-2180,710.9,565.2,813.9,1259.4,1095.1,1863.6,1801.8,2568.1,3961.1,5078.4,6379.6,8719.9,9195.5,11805.7,13865.8,12579.2,14213.2,14537.3,18359.7,12955.7,14069.4,15324,20724.9,23918.5,25215.2,28460.3,31068.6,32994.3,36364.4,40024.4,41961.5,45961,51775.4,52100.9,49947.6,59249.2,61413,61146,61891.3,57433.5,68406.1
-2170,396.3,555.1,744.9,1073,1126.1,1328.4,2039.9,2465,3355.7,3902.1,6972,9893.5,11169.5,11928.1,14477,14746.4,12081.4,14386.5,16192.4,14576.3,16691.6,17628.5,17389.3,22216.9,26104.6,29765.2,37182.3,35459,41001.8,46377.5,50754.4,52787.4,55521.6,52412.9,62263,65760.5,63621.3,71355.7,65578.7,69199.7,73780.1
-2160,537,649.1,531.9,860.6,1291.5,1737.5,2301.2,2500.7,3690.6,4614.4,7164.8,9595,12084,11711.5,14535.8,12320.9,12687.2,15177.7,15646.2,15183,18380,19017,19712.2,26919.6,23851.4,31161.8,33619.7,39240.1,46028.6,50228.2,52794.8,62377.3,56398.1,55624.5,67481.2,72573.9,62405.7,80980.7,67725.9,67042,67697.6
-2150,357.6,599.7,738.5,561.4,1112.1,1213.2,2225.2,2790.3,3118.5,5200,6806.9,10149.8,11227.4,12370.3,15219.4,18011,17260.2,19048.6,17146.1,17734,17654.2,21880.1,21773.2,25207.2,30795,36041.5,34991.5,40340.7,47479.5,58738.7,55617.2,55000.5,58657,60316.6,64183.7,75953.1,72591.1,97062.7,82848.7,81559.5,78624.7
-2140,209.2,385.5,497.4,888.1,896.5,1679.5,2033.6,3235.4,3278.5,4845.1,8504.3,9830.2,11182.9,13010.9,19238.1,15469,18555.5,18830,18817,18475.1,24895.3,23145,26938.6,27603.3,29197.2,34961.6,37857.1,42303.7,51741.3,55241.5,56931.3,65394.5,64209.1,71964.9,72466.6,78601.3,83845.1,87524.4,84533.4,88086,89494.2
-2130,174.1,321.3,525.5,825.6,1249,1601.6,2189.3,2795.2,4054.8,4863.4,9512.7,10357.5,12306.9,16352.1,20392.8,18913.6,21883.4,21282.2,18669.3,21678.1,22792.8,24201.4,25695.8,29369.2,33910.4,36436.2,46381.9,46747,58644.2,64592.5,61452.6,69040.7,67211.4,70639.5,79700.5,82751.5,87359.9,103587.5,87645.8,92097.3,91253.8
-2120,256.5,279.3,624.3,519.2,1034.9,1219.5,2313.3,2934,3565.1,4545.9,7711,10488.8,13552.2,16878.6,21249,19285.2,21961.8,22454.9,21212.7,21199.1,23645.1,25649.2,24358.2,25770.1,36625.6,44338.2,50110.7,48107.4,58438.9,67435.5,72705.9,72275.5,79151.5,74968.6,90365.6,102253.2,91869.2,105222.8,96464.6,101157.8,102896.7
-2110,245.6,215.9,502.3,698.5,808.1,1323.4,1980.5,3371.4,3628.8,5845.5,7803.2,11224.7,12812.6,16846.4,20740.1,25717.8,24084.4,20633.8,25111.4,24658.9,25798.5,29382,27343.9,32080.4,44769.5,38488.5,53418.3,60663.9,60538,72823.6,76045.5,80431.6,85468.8,87225.5,86927.4,90972.1,97536.3,110432.7,108920.9,120101.5,110356.7
-2100,170.3,445.4,633.2,591.3,799.9,1204.8,1496,2899.7,4023.4,5635.6,7670.8,12263.2,12882.3,20879.5,23482.5,24699.8,26495.8,23908.4,26821.8,27485.7,28960.2,29566.5,36081.2,35272.9,39211.5,51468.7,53153.2,61099.8,73957,63741.7,85459.8,88831.5,89511.2,87878.7,88536.5,102252.3,113776.1,130591.1,121719.8,123983.9,122235.9
-2090,274.4,484.1,260.6,439.1,434.3,957.9,2007.8,2572.7,3773.6,6010.8,8459.9,11664.8,16406,19454,23008.6,29749.9,27252.2,25323.4,31914.7,26626.7,29194.6,37447.7,34094.7,40211.9,47338.8,49393.2,58671.8,67576.1,81181.4,87313.1,84004.8,94037.7,101772,95774.6,105593.7,106254.8,131651.3,138295.5,126488.6,127298.3,118938.7
-2080,121,209.1,391.3,367.9,633,856.3,1541.9,2107,3938.3,4428.8,7341.5,12126.9,16219.4,20200.6,28156.7,30328.6,29790.2,32067.4,33330.9,32644.1,33668.2,31358.2,38028.7,40808.8,46200.2,51084,59365.8,66752.5,78174.9,84200.9,94116.9,93427.3,100908,118332.1,115629.4,132680.5,132755.9,136578.4,148370.5,147447.5,130537.9
-2070,262.9,269.4,297.8,229.4,237.9,936.2,1366.3,1801.7,3142.4,4188.3,8368.5,11844.2,18607.9,24364.1,24706.2,25382.9,35881.3,34608.8,35274.7,27508.6,38437.4,35088.6,40219.4,42971.1,43503.9,48900.3,65416.3,65057.6,83796.1,89440.6,96144.6,117275.1,120353.3,116455.1,113908.1,122392.2,136543.1,146443.6,138394,142075.1,151498.2
-2060,424.6,218,341.5,339,365.3,503.1,1251.6,1621.8,2146.5,4867.3,6860.3,12249.8,17723.9,22766.1,31736.8,34379.9,36490.9,37131.3,39375.2,37561.2,37906.2,37652.2,42858.2,44867.8,45380.3,62093,64953.5,69440.5,76472.7,85888.9,104217.2,110830.2,128948.6,112807.6,129522.4,143066.8,151713.2,164502.3,140038.6,156624.3,159661
-2050,155.1,380.6,435.9,446.1,217.7,728.5,1072.8,1495.7,2626.5,3696.3,7621.1,11349,16980.1,21933.1,31482.1,37757.8,40600.2,37705,41577.5,40882.5,37898.1,37340.2,38743.7,49607.8,62291.7,59916.1,70801.5,69397.7,90471.4,102315.8,100655.9,126516.4,114807.1,129346.6,146238.2,150026.1,173328,173091.4,165134,164270.3,166814.1
-2040,364.3,242,335.5,386.3,356.3,517.4,792.1,839.5,1869.2,3057.1,6631.6,10028.6,16298.5,24634.4,32407.2,41204.4,40626.7,45598.3,36935.3,35248.7,38423.6,47031.3,42973.6,49906.8,57007.8,62515.9,67754.3,74220.3,91317.4,96149.6,111281.5,128907,135921.1,139392.1,144496.9,135738.3,171308.9,179106,191271.1,190235.2,161419.1
-2030,150,337.9,186.2,197.4,363.4,539,340.3,816.1,1752.6,2599.7,4892.6,9389.6,16395.5,24354.6,37604.2,35421.2,42293.9,43931.3,44485.3,42319.6,41911.9,41713.8,51785.6,52611.1,56282.2,64179,77797.3,76519.3,101695.5,110220.5,109289.3,124279.2,139228.7,146820.8,164146.3,166880.6,173372.7,196057.4,203891.5,192293.6,182608
-2020,276.6,60.7,115.3,100.9,243.1,332.7,464,865.4,1246.1,2242.5,4337.2,6083,12014.8,23588.7,30445.5,38557.8,48265.1,53073.9,47161.1,48149.5,49725.7,46714.3,40284.4,54783.9,60991.2,65320.1,74513.5,78792.1,90886.2,97900.2,122386.5,131782,142607.7,160091.9,188806.4,159838.4,191088.5,186277,192473.1,191111.4,189192.6
-2010,164.7,189.6,151.1,152.1,125,264.1,294.2,587.8,978.8,1420.7,4787.9,5980.4,11947.7,20704.2,29006.9,38558.5,48518.2,49392.1,50542,47872.2,44395.7,44108.7,43077.2,50616.2,59344.1,59757.1,59374.6,81050.8,111740.6,104866.6,122277.1,157129.8,153012.3,166603.8,174587.1,175330.6,172429.5,194130.9,193926.2,206616.2,208173.6
-2000,175.5,217.6,252.2,233,191.6,194,484.4,465.7,1079.2,1257.1,2867.8,5818.9,13176.8,19057.6,28904.2,44483.6,47717.5,54755.4,50608.5,51795,48533.9,47283,43122.4,51198.5,54537.5,62782.9,71486.5,82657.9,103221.4,122859.9,142463.2,145422.5,147588.3,168267.4,176057.2,201341.9,193056.4,204972.7,196938.1,225164.6,216259.9
-1990,199.8,57.5,185.8,203.4,82.1,255.1,364.9,501.3,690.1,1257.3,2460.2,4272.5,7693.8,15661.5,25451.9,40043.5,41941.3,58624.2,53652.7,54193,52774.5,45554.6,52521.9,46051,56881.3,63900.3,73211.5,89851.8,102271.2,129954.5,134200.8,137161.6,162024.2,164082.6,171241.5,195935.7,184047.6,200568.4,225990.2,228847.5,232556.6
-1980,99.2,166.7,118.8,221.6,138.9,150.8,236.9,517.6,461.1,811.7,1728.8,4003,6957.9,13306.1,22774.1,40581.2,51612.4,57244.1,56483.6,55270.1,55229.3,47525.7,49093,51411.5,56410.7,56706.2,76258.8,79984.9,98392.2,116000,133931.6,133250.4,190576.9,168124.8,190854.3,213477.1,208942.2,191756.8,230520.8,226087.6,215917.7
-1970,153.2,167.2,91,39.2,202.3,381.7,139.9,193.4,555.5,680.4,1579.6,2793.6,5356.2,11396,19701,36269.3,45492.9,63799,61088.6,62252.4,56630.2,52333.8,52120.1,50151.4,52538.9,72514.4,82137.3,79604.4,94776.4,121535.3,139512.5,165495.4,153600.5,166784.4,183520.7,194596.5,209906.9,219823.5,212994,247509.3,232639.9
-1960,75.8,69.6,159.4,215,349.6,201.3,319.4,355.2,413.2,838.8,919.8,2926.8,4178,7728.7,14227.5,31735.6,40955.9,63743,56065.6,64976.3,53901.4,49340.3,52536.9,49272.8,54589.5,63935.3,74316.2,80324.1,98584.5,109303.6,135344.7,155722.1,143656.7,146962.2,190603.2,207043.2,228113.3,212460.6,221411.7,243915.5,251722.2
-1950,144.9,36,59.5,101.2,134.6,118,383.9,124.5,407.9,395.6,959.1,1748.2,3622,7175.4,15106.4,28005.6,39954.7,55147.5,64063.9,68345.8,55623,44884.6,52098.1,47666.3,52240.1,56533.3,70474.3,82495.6,87428.9,106508.4,119876.2,128255.1,157314.6,178458.8,181766.2,192645.9,199927.5,226262.4,206651.7,247334.5,221622.1
-1940,73,112.3,127.1,204.8,62.7,281.3,281.8,190.5,105.5,191.8,393.4,1199.8,2531.1,6137.2,12561.3,22261.9,36007.6,52708.4,59763,65456.2,58430.7,52297.1,60572.6,44504.7,45760.6,58253.7,55570.8,72114.3,87790.8,102597,127117.1,149501.2,151385.6,153106.3,183268.5,182020.7,188089.2,237221.2,234060.2,241817,236435.9
-1930,75.3,108.4,65.6,177.5,61.2,69.3,133.3,94.9,359.6,343.4,463.3,1208.5,1703.4,4744.2,7912.2,14476.7,32377.9,42774.9,61435.7,59329.7,62319.2,51999.6,51680.7,48051.6,45348.7,55171,59896.1,70461.7,85445.2,87817.4,104593.5,135934,153553.4,156659.6,188300.9,193038.9,208429.2,244435.7,222454.4,224399.4,220601.3
-1920,61.4,45,42.5,192.3,117.2,176.7,107.8,163.1,229.5,205.4,292,803.4,1426.3,2960.6,8176.6,15236.3,23249.2,44427.9,53824.2,66006.5,60019.3,58953.5,49309.4,43554,46156.8,52296.6,57893.3,71018.9,70918.3,102375,108130.2,125217.5,143586.3,141608,165607.4,172199.7,183799.9,208815.6,223736.2,232874.8,227486.2
-1910,66.4,64.1,42.1,39.5,72,66.2,279.3,171.8,234.9,135.4,236,589.6,1090.4,2226,5542,9365.4,21245.3,31460.3,55389.1,55488,61229.9,59906.5,52677.1,56350.3,53784.1,47482.4,50245.7,63849.5,76826.3,87074,101863.2,114847.2,127599.2,147633.5,153092.4,170014.4,178464.6,187012,216255.4,233667.6,250482.8
-1900,156.4,49.4,129.8,83.3,65.7,242.4,164.3,304.5,170.4,195.2,301.6,430.1,618,2256.8,3562.9,7530.5,15507.6,31137.7,50752.8,55987.7,50513.6,56550.3,58079.6,45008.4,42863.2,53748.8,52857.5,57006.7,67400.3,82594,95034.2,116305.8,131173.2,137930.2,162245.5,167128,192415.7,194384.7,214682.7,224000.8,217764.4
-1890,136.9,120.5,105.3,124.2,49.1,128.7,203.2,145.3,93.2,102.6,169.2,280.9,871.8,1206.5,3144.7,5070.2,12972.1,21993.4,41877,61108.7,53528.8,59282.1,56326.9,51968.8,46018.3,49485,44806.2,58542.3,57331.3,66496.3,77916.3,93770.8,116957.6,118811.4,152209.6,165736.9,167216,178493.3,212787,225493.5,243303.9
-1880,53.9,106.7,57.2,35.2,144.3,135.3,29.2,124,287.5,193.2,159.4,91.4,395.1,1276,2506,4613.8,9464.5,17049,32337.2,47496.4,55491.8,57643.1,60117.6,51480.7,43043.3,46198,44879.5,55246.3,57025,73367.2,77570.1,92346.3,92811.1,111986.6,144457.6,159977.2,167811.8,181091.4,209961.9,210561.8,206384
-1870,82.2,20.4,92.9,41,38.9,93.8,201.1,88.3,262.8,145.1,263.8,204.9,521.6,898.6,1904,5025.5,8584.7,14682.7,28447.9,42748.7,50910.2,53945.2,54362.4,44635.2,36347.9,43842,42466.1,52539.2,54021.4,60902.3,77390.3,84251.4,81821.5,101737.8,128541.4,141726.8,170255.9,170733.1,186432,187259.3,194844
-1860,37.4,76.5,102.9,98.9,81.9,45.6,246.1,175.8,115.3,133.7,277.1,152,90.2,449.6,1105.8,3340.2,7044.5,11426,20412.8,34204.9,46896.5,55264.9,52892.2,47042.3,44525.5,42815.5,41701.5,42467.3,48955.1,58041.1,59198.5,79614,88721.1,104734,113447.1,129425.3,148188.2,155767.9,179307,192432.1,188855
-1850,108.6,145.1,141.3,111.5,518.5,92.5,108.5,169.9,217.3,144.7,161.2,115.2,291,449.7,874.1,1734.9,6285.7,9412,21085.7,25907.3,41516.4,49992.1,49067.6,44791.8,46056.6,37340.7,38020.3,38381.1,49143.1,49082,60761.8,63544.5,81473,86718.5,99136.2,125086.1,127484.9,144980.9,167235.2,176530.1,172507.1
-1840,87,66.5,45.6,55.6,127.6,158.3,158.5,81.3,84.1,133.2,191.4,79.6,175.7,367.9,640.5,1830.9,3681.3,7980.1,12708.9,23140.2,36373.6,50356.4,47400.3,42391.1,39422.5,42979.9,31492.2,34418.7,43101.5,43416,54146.1,70646.5,72677.6,86122.1,95563.6,116230.8,118411.5,137884.3,149358.9,183479.3,149719.5
-1830,12.9,34.9,23.3,124.1,123.3,197.5,11.9,39.8,121.2,103.4,65.9,121.8,92.3,164.7,653,1170,2975.4,6528.7,10816.3,17737.7,29459.9,37093.9,44583.4,41150.9,43621.5,28599.7,31829.8,35535.4,40796,42024,45373.5,53428.1,55597.9,71408.9,78811.2,102690.8,111072.7,128135.9,143865.7,162569.4,136462.6
-1820,140,46.9,89.2,82,46.8,62,47.6,63.3,99.5,4,89.4,146.4,40.3,285.3,306,1034.2,2893.2,5387.8,8254.8,13980.3,22597.4,35091.6,38921.2,39462.8,40445.2,34594.9,28661.3,31351.9,33117.9,33280.5,42041.7,46423.6,50618.5,60565.5,74845.4,92220.4,88833.6,106245.3,137402.1,151668.3,119763.5
-1810,28,25.1,9,21.4,198.5,168,52.7,32.1,173.9,21.8,112.4,186.9,137.8,86.7,286.5,619.4,1556.1,4691,7206.3,11163.5,19634.9,29582.8,33000.2,31852.7,37555.2,32849,29841.2,31114.4,31230.9,30300,39564.7,40652.3,47963,65142.7,69134.6,79822.1,82188.7,91619.4,104428,121823.9,122353
-1800,95,38.8,150.3,48.2,43.2,60.6,52.3,81.8,118.4,154,75,223,230.4,226.9,125.1,402.4,1083.1,3066.6,5911.5,8296.1,14182.7,25277.9,29364.5,29974.5,33369,35278.2,26561.2,25562.3,27568.3,28296.8,37964.9,41606.9,37955.8,51302.6,51743.6,64146,78757.8,87020.9,92278.1,109959.3,108907.2
-1790,167.6,50.7,210.3,99.4,101.4,115.1,50.4,72.6,38.6,18.4,91.8,44.1,120.2,17.1,86.1,217.3,775.6,1966.6,4526.3,7980.7,11816.6,20383.7,26426.8,30564.7,27099.9,23117.2,21248.8,22567.4,23720.4,27932.8,28404.6,31181.9,37630.7,45106.3,50767,45927.5,64980.5,74977.8,75525.6,94709.9,83005.7
-1780,0,58.6,281.5,59,32.1,16.2,14.5,59.5,36.3,91.4,0,99.9,111.1,88.7,127.4,64.6,441,1532.5,3862.5,5848.5,9036.1,15914.6,21694.7,22568.8,27152.7,18244.6,21950.4,21202.1,21942.1,21261.1,25396.2,28383.7,37706.7,38355.8,45363.9,41838.6,51759.4,64894.5,70213,80517.1,81427.7
-1770,99.1,12.9,53.1,154.2,93.1,2.5,12.9,15.9,121.6,84.2,125.6,118.6,67.5,5.1,87.8,42.1,208.7,1012.5,2559.8,4452.3,7402.7,10823.1,19093,19906.9,20358.5,18997.4,18102.6,15439.3,17959.8,20115.6,22661.7,24590.9,28323.7,32583,31054.5,39634.2,42789.8,47646.6,60993.8,67307.9,68410.9
-1760,88.5,31.7,65.5,131.2,79,96.5,0.9,69.5,82.9,3,34.9,51.9,126.6,95.5,0,137.8,141.9,764.9,1448.8,3651.4,7576.1,9043.7,11013.9,15132.1,18463,15077.4,15808,11591.7,14175.5,12932.1,17650.1,23908.9,21226.5,23888.4,31799.6,29701.1,38702.3,41064.9,44127.6,57608.7,55015.9
-1750,0,139.4,76.1,115.2,33.3,136.6,98.4,42.3,59.2,96.2,7.3,107.7,142.1,29.3,0,129.2,159.1,223.6,1068.6,2017.5,5847.6,7094.3,9334.9,12603.9,16138.3,12423.2,11443.7,10724.5,11949.4,12842.9,13483.2,16850.3,21251.7,25579.9,24466.1,22877.6,28536.7,32100.7,34926.4,46230.9,40559.1
-1740,147.3,48.3,52.9,48.1,53,2.5,67,0,227,93.8,160.4,91,133.9,60.3,46.6,47.1,124.7,85.5,470.4,1767.6,3736,6098.7,7300.7,10212.2,12584.9,9502.1,8261.9,9069.3,7365.7,10470.5,12066.5,15618.5,15326.3,17330.4,18236,21446.1,23582,27053.3,29844.7,34961.2,39022.6
-1730,126.2,43.3,161.2,49.3,26,36.1,119.1,208.5,54,10.7,24.4,37.9,32.7,71.2,27.5,104.4,69.8,164.1,272.2,719.9,2279.7,4107.7,5334.4,9819.3,10579.8,7504,7176.7,5711.9,5945.5,8785.3,8819.8,12785.9,11741.9,15583.8,17149.1,19479,24585.7,20381.8,27534,27785.9,27661.4
-1720,22.4,62.8,27.7,3.8,4.3,62.8,75.7,42.6,53.8,175.1,99.5,116,44.5,62,40,93.4,89.4,73.3,90.6,677.5,1473.1,3302.3,4166.6,7647.7,9492.5,6337.3,6449.2,5328.2,5006.4,5911.6,5852.6,9417.5,10721.5,12397,12152.7,11309.1,15669.4,14745,14961.5,25266.5,22105.2
-1710,13,57.6,92.2,30.5,43.5,96.6,196.7,73.5,35.7,64.5,10.2,195.4,55.2,24.2,35.7,102.1,27,123.8,51.2,252.2,1000.9,1963.7,3846,5817.5,6069.7,4418.8,3634.5,4037.2,3907.3,5100.2,5427.3,7924.5,7906.4,8240.4,10627,12641.9,12234.2,11051.2,13778.9,16454.4,14200.4
-1700,30.2,1.9,45.2,11.2,58.7,48.9,36.3,0,96.3,75.6,10.4,52.2,140.3,155.1,8.2,104.8,70.6,32.6,80.5,189.5,488,1883.2,3178,3680.4,4665.2,4553.6,3772.1,3680.2,4264.2,4084.5,4276.4,5204.1,6623.6,6888.1,8193.5,10449.2,8960.1,10342.9,11073.9,11363.2,16705.6
-1690,2.5,53.7,16.3,0,60.8,58,101,1.5,199.9,12.9,0,86.9,40.9,237.2,46.6,64.7,208.8,56.9,169.2,107,344.5,1137.8,1749.7,2105.9,3319.1,4480.8,2750,3470.4,3257,3314.2,4087,3480.3,5357.5,5373.4,6111.9,7170.6,6557.5,7709.7,9083,8272.8,8810.7
-1680,108.4,23.6,10.6,97.5,100.2,20.4,51.7,79.7,114.1,98.9,94.9,187.9,49.6,41.3,44.5,43.1,76.9,51.4,112.8,40.6,66.9,266.3,1405,2449.7,2609.5,2395.2,2384.2,2380,2396.4,2590,3165.2,3277.4,4075.5,4509.1,3814.8,4707,5953.6,5613.4,5859,5583.1,7038.6
-1670,4.5,56,79.3,25.1,83,22.9,24.2,69.5,16,172.9,58.3,124.9,19.3,129.7,118.2,129.9,68.8,7.6,115,72.4,85.6,356.2,842.7,1667.8,2917.4,2029.2,1332.8,2172.8,2037,2526.4,2284.5,2031.9,2819.6,3032.2,3333.9,4145,3482.2,4043.2,5395.6,4428.3,5462.4
-1660,39.1,10.8,147.1,22,32.6,50.9,22.7,34.1,123.9,15.4,91.5,144.5,33.2,55.5,88.2,27.9,140.6,143.3,40.8,0,19.2,63.4,411.4,1103.7,1188.1,1770.7,1053.7,1489.4,1449.8,1782.2,1589.3,2085.3,2729.6,2354.8,2857.5,3288.2,2938.3,3527.9,3478.1,4303.4,3645.8
-1650,4.3,0,26.8,49.6,63.2,53.5,14.6,49.6,66.9,17.4,0,56.6,57.7,73.3,72.2,15.9,38.6,172.6,0,78.3,7.6,124.9,355.1,656.6,1064.6,1356,998.6,1398.4,1171,1193,1642.2,1601.4,1598.8,1820.7,1656,2348.4,2651.1,2385.8,2952.6,2936.3,3004
-1640,27.8,13.2,141.1,123.5,81.1,4.2,0,46.3,35.8,4.3,5,26.7,22.4,69,0,47.9,0,29.1,41.4,40.7,57,103.3,140.4,370.1,1109.3,1292.1,869.5,918.3,1052.1,655,1252.1,1158,1152.7,1772.3,1356.2,1355.4,1642,1705.9,2306.9,2643.7,2795.8
-1630,7.6,230.1,36.7,87.7,33.4,65.5,65.3,25.6,74.5,23.3,33.7,113.8,97.2,64.4,159.1,85.2,24,0,342.5,50.7,100.7,41.1,63.5,185,439.1,804.2,660.1,543.9,959.7,798.4,991.7,824.3,1100.6,657.7,907.3,1173.9,1128.8,1187.3,1291.4,1488.5,1671.8
-1620,54.5,114.1,74.6,36.2,29.1,75,45.8,36.5,134.4,30.1,24.4,57.8,31.2,26.4,172.1,37.5,16.9,97,165,159.2,10,40.6,18,104.7,334.5,455.7,532.6,569.2,406.8,659.6,635,412.6,693.7,742.6,784.9,903.9,946.2,1453.8,978.6,1312.1,1481.2
-1610,93.4,10.5,46.9,0,121.8,45.1,39.8,1.9,183.8,68.9,5.7,52.8,13.4,158.2,10.3,108.3,82.4,46.1,135.8,41.4,55.5,106.3,64.9,118.6,195.8,445,578.8,561.2,579.3,438.9,498.5,822.6,653.2,712,508.7,837,713.5,730.2,1196.2,896.1,1023.1
-1600,24.8,14.4,104,53.5,50.2,77.8,53.4,184.9,55.4,46.4,107.8,84.7,48.3,10.8,7.5,25.8,106.5,107.3,105,48.5,42.7,122.2,15.4,106.1,80.6,272,458.7,470.2,451.5,711.4,621.1,543.9,242.9,542.9,529.5,612.4,586.5,864,648.5,767.3,794.6
-1590,56.1,66,40.3,76.6,13.5,122.7,6.7,3.2,83.7,14.1,2.3,46.3,72.8,29,43.1,0.6,180.1,141.2,38.2,85.2,86.6,59.3,92.3,37.1,125.4,163.4,304.9,462,566.4,358.5,331,299.4,339.7,286.3,239.4,488.2,452.8,479.7,500.2,356.4,728.3
-1580,33.4,61.6,62.3,14.5,0.9,42.1,45.3,86.6,160.3,7.5,132.6,8.6,105.3,98.3,37.7,46.9,49.5,9.6,64.4,78.1,50,46.3,22.5,161.9,22.5,236.5,307,271.6,281.2,303.4,234.3,504.6,445,271.2,417.5,232.3,246.6,150.1,270.8,354.9,697.1
-1570,57.5,169.7,55.7,23.5,144.1,82.7,100.6,114.5,53.6,132.7,114,32.7,2.8,80.1,48.3,37.9,11,104.3,160.4,68.2,8,25.8,107.8,37.7,125.8,209.4,60.9,294.2,253.3,298.2,196.1,219.8,96.1,266.5,140.3,147.6,207.3,280.8,186,354.6,301.7
-1560,0,42.3,58.6,20.4,30.6,103.4,49,87.7,0,38.4,30.8,20.5,19.3,145,106.5,5.4,73.9,48.7,0,47.4,33.3,53.6,11.1,84.5,109.5,204.1,120.3,199.1,145.2,143.7,168.3,145.1,127.8,366.4,228.4,217.1,101.2,233.2,130.3,207.6,234.9
-1550,41.1,63.1,127.3,97.3,102.6,70,145.1,38.3,220,83.4,12.5,39.9,46.3,91,104.6,0,19.5,8.5,113.4,13.6,3,171.8,96.1,157.5,41.2,25.6,62.8,113.8,87.6,123.9,32.2,89,119.1,83.1,131.9,79.5,184.9,49.4,155.4,79.6,158.3
-1540,105.9,15.9,1.6,96.2,48.1,82.8,41.2,85.3,119,22.6,10.5,19.8,33.3,41.2,48.6,78.8,81.9,12.4,0,203.8,71.4,34.4,123.5,18.4,73.2,3.9,43.1,81.1,119.9,0,186,121.4,68.8,105.9,98.6,95.8,114.3,107.9,54.2,56.6,63.6
-1530,153.6,4,68.9,0,20.2,37.6,53.1,14.3,6.6,11.5,12.2,53.3,37.7,14.8,54.1,16.9,51.6,40.6,32.4,125.7,108.5,60.6,67.8,106,110.7,22.7,43.2,112.7,59.5,6.4,202.8,98.8,31.3,44.7,50.6,149.3,61.5,25.5,104.7,103.5,47.6
-1520,76.5,27.1,144.4,116.6,27,70.1,92.7,40.7,62.6,29.8,0.3,84,58.2,17.9,47.7,171.5,121.5,20.8,19.1,65.8,19.9,26.2,103.8,108,168.7,98.8,39.5,78.4,90.5,1.3,97.1,70.6,89.1,6,68.7,124.5,62.1,40.6,17.9,147.3,90.6
-1510,62.2,195.8,112.5,0,45.7,24.5,109.2,48.4,52.2,27.7,57.3,12.1,25,0,7.4,78.7,64.1,20.6,63.3,186.4,29.4,138.7,102.8,115,98.1,47.3,86,82.5,38,145.1,188.6,32.8,100,88.8,53.9,101.5,127.4,47.6,54.1,105,135.1
-1500,157.8,45.7,6.7,0,90.6,43,12.8,7.3,72,87.2,85,104.4,316,39.2,32.7,114.5,55.2,50.9,136.6,13.3,46.5,102.5,68.5,99.2,24.5,5.3,112.4,180.5,135.2,174.3,17.1,122.1,211.6,40.3,181.5,7.4,66.5,97,34.5,72,79.2


==> Figures/2DTOF_figure/experimental_2DTOFscan_NH3.dat <==
0,-550,-540,-530,-520,-510,-500,-490,-480,-470,-460,-450,-440,-430,-420,-410,-400,-390,-380,-370,-360,-350,-340,-330,-320,-310,-300,-290,-280,-270,-260,-250,-240,-230,-220,-210,-200,-190,-180,-170,-160,-150
-2800,588.6,598.8,303.9,309.2,449.8,462.4,552.7,675.4,399.9,749.2,863.7,862.6,822.2,448.6,300.3,370.5,808.2,422.8,482.3,1016.3,960.2,141.7,587.9,675.1,1091.9,983.3,1326.2,1458.7,1035.9,1615.1,2315.8,1648.2,1619.9,1334.5,1071.1,1019.8,1364.8,1881.2,1321.8,1118.2,852.9
-2790,477.6,443.6,516.4,611.2,289.7,540.9,441.8,841.3,572.9,664.4,605.9,548.5,1117.8,755.4,551.8,533.7,1047.3,754.9,343,1166.7,615.1,950,925.2,992.1,887.4,922.5,1146.7,1401.6,1048.3,958.8,831,1474.4,954.8,1830.5,984.7,1930.8,1235.4,1793.4,935.7,1094.2,1530.8
-2780,528.1,320.9,607.7,483.6,258.2,454.5,788.5,529.6,504,403.7,572.8,675.6,619.9,658.9,985.5,832.5,587.6,534,748.4,580.2,740.7,786,1209.3,983.6,1097.1,984.8,1149.4,1305.3,1106.6,2320.5,1638.7,1540.9,1474.3,1170.2,1424.1,1432.8,1735.2,1880.3,1855.9,1448.3,1804.5
-2770,195.5,366.7,507.6,464.6,707.5,398.4,413.2,515.7,278.1,565.2,696.9,300.8,617.3,801.7,546.3,1415,1026.5,838.1,1092.1,702,763.5,878.9,629.9,596.8,839.3,1126.6,938.5,1155.5,1094.2,1516.9,1593.9,1435.7,1922.9,1024.8,1270.4,1901.3,1301.8,1661.2,1287.8,1531.4,1617.5
-2760,666.2,566.2,761,722.3,832.3,451.8,450.7,717.2,765.4,736.1,620.4,685.8,421.6,1156.5,903.1,514.9,939.5,867.8,1428.2,1274.2,1238.9,826.7,748.6,738.1,1118.7,1228.7,874.6,1241.9,1468.3,1259.3,1690.3,2023.9,1776.8,1524.1,1726.7,2301.1,1620.2,1666.2,1646.2,1910,1474
-2750,659.5,1043.9,685.8,687.5,724.9,885.7,535.3,361,447.1,535.9,300.4,908.3,1114.1,993.7,858.9,560,763.1,1338,817,1052.2,1595.7,883.1,871.5,1082.6,842.5,768.3,859.8,1316.8,1641.8,1801.7,1082.7,1733.9,1511.8,1713.7,2263.4,1413.3,1447.8,1522.2,1967.4,2054.7,1468.1
-2740,442,532,471.4,169.6,437.2,588.4,428.7,733.6,810.5,406.6,619.3,705.6,789.3,832,968.1,998.7,956.6,1322.7,863.6,864.7,465.8,788.8,997.9,917.9,1242.9,1361.4,1125.8,1457.8,1435.5,1042.9,1391.6,1916.8,1641.5,1093.5,1216.3,1426.1,1848.9,1094.9,1896.2,1932.6,1298.4
-2730,549.2,352.8,456,187.6,671,574.6,863.3,632.6,628.4,1051.3,663.5,612.5,582.1,753.7,1298.4,1404.3,1326.2,1463.6,989.5,1254,1092.4,1410.7,1001.9,878.8,1219.2,901.7,1001.2,1194.7,1949.7,1205.9,1752.7,2147.5,1581.1,1563.4,1547.5,1912.2,1614.1,1733.8,1646.9,1583.3,1980.1
-2720,582.7,548.9,654.9,683.9,463.7,416.7,514.7,819.7,733,469.4,425.6,970.5,983.8,661.5,882.9,850.7,575.8,1390.6,734.1,1216.3,1114,1120.9,1091.8,1461.5,1203.5,1261.3,1298,1221.1,1540.3,1158.9,1090.5,2349.5,2743.9,1666.9,1715.3,1668.2,2410.7,2176.6,1904.8,1584.3,1540.2
-2710,680.7,743.4,1102.8,675.1,557.8,481.6,477.6,302.3,942.3,767.9,847.6,669.2,968.6,560.3,789.8,1066.1,881.5,1167.4,979.4,1402.9,1163,1213.2,1347.8,1128.8,870.1,1098.1,1007.6,1881.6,1646.6,962.5,1110.6,1946.3,2400,1968.4,1599.7,1498.4,1534.2,1689.6,1210.8,1467.5,2234.3
-2700,682,835.1,1316.2,752,973.8,897.1,539.8,540.2,737.5,879.2,490,737.2,1164.9,884.7,900.3,718.7,1644.9,1275.9,1186.3,1019.8,1528.3,1987.2,1206.9,1219.4,1195.3,1147.2,1204.4,1630.6,1196,1122.1,1574.4,1176.7,1892.2,1988.6,1754.1,1437.3,2028.3,1774.1,1657.7,1349,2255.9
-2690,749.8,780,601.6,765.8,1096.7,960.3,582.7,567.7,938.4,747.2,597.7,569,609.6,617.5,663.4,1566.6,1430,1739.5,906,811,1744.2,1275.5,1595.2,1895.1,949.4,1314.9,1314.3,1199.8,1740.6,982.6,2038.4,1737.9,2017.7,1521.6,2174.4,2239.1,1674.9,2141.1,2571,1746.5,1597.4
-2680,687.8,983.7,656.2,612.6,893.9,1046.1,838.4,656.7,592.3,640.5,778.3,751.7,783.9,954.5,1109.2,755.6,1264.2,1464.9,1395.6,1246.7,1165.1,1621.6,2112,1266.8,1732.8,1853.8,1186.3,1274.1,1265.5,1757.8,1444.8,2491.1,2491.1,1915.6,2026.6,2144.8,2843.3,2024.7,1669.3,1934.7,1940.9
-2670,789.6,909.8,1067.3,484.4,892.9,1123.4,912.5,474.3,824.4,1109.3,1313.2,1045.2,473.6,773.5,972.9,837.7,1008.9,1465.4,1228.7,1246.8,1653.9,1616.6,1785.8,1154.1,976.9,1364.5,1202.4,1410.8,1632.7,1897.9,2384,2166,2572.9,2853.8,1717.9,2555.6,2516.9,2613,2235.1,2135.7,2679.5
-2660,307.7,522.8,844.8,1121.4,1065.2,783.6,604.1,812.6,837.4,823,872.8,868.9,981.2,1144.8,795.6,830,1296.4,1909.2,1452.8,1338.5,1977.2,1702.3,1618.4,1471.3,1339.7,1494.5,1209.4,2116.8,1940.7,2045.7,2275.2,2340.1,2084.2,2526.2,1972.3,2218.6,2230.9,2165.3,2119.6,2279.4,3062.9
-2650,701.8,808.6,1012.6,772.7,1132.6,936.3,705.9,1270.4,723.8,987.3,939.3,890.9,775.5,844.7,908,1750.3,1410.2,987.8,1409.4,1556.5,1731.7,1521.6,3254.9,1306.7,1632.2,977.7,1647.4,2586.9,1885.1,1822.9,3131.4,2205.2,2774.2,2567.6,2307.8,1840.3,3299.3,2454,3467.5,2386.4,2517.9
-2640,305.9,878,572.6,925.8,809,610.2,1016.7,984.9,926.8,692.2,1436.9,825.9,623.6,970.2,528.8,1804.1,1599.2,1475.5,2042.7,1713.9,1896.2,1648.4,1718.4,1562.1,1924.5,1775.5,1628.9,1706.5,2129.6,3357.5,2429.3,2558.4,2430.5,2675.7,2603.6,2352.2,3213.9,2492.5,2927.9,2634.8,3012.6
-2630,400.6,1020.7,980.3,1229.3,1677.2,891.6,454.4,1805.1,1099.2,1258.7,980.8,492.7,1063.4,1260.4,949.6,1132,786.9,1492.1,1428.6,1162,2391.5,1669.8,1796.8,2163.1,1787.2,2155.1,1908.1,2270.3,2530.1,1507.8,4331.7,2482.6,2105.4,1968.7,2659.2,3817.1,2952.4,2707.3,3261.1,2657,2693.2
-2620,463.9,563,568.3,1376.6,1783.9,830.5,921.1,1444.1,689.7,816.9,909.6,773.2,1246.4,589.5,1132.3,1042.8,1378.1,1707,1887.4,1983.4,2110.8,2305.2,1679.7,1854.1,1918.5,2243.3,2053.4,2006.5,2157,2054.8,2887.4,4118.9,2779.9,3100.7,3673.7,3100.2,2799.1,3288.9,3983.9,4657.4,5285.9
-2610,670.6,793.7,830.8,881.5,1053.1,1120.4,990.3,1266,885.3,1290.7,807.5,1587.1,1121.1,977.2,1470.3,891.7,1107.7,1560.7,1368.5,1419,1925.5,2514,1728.4,1838.4,2524.8,2648.7,2288.5,2556.6,2103.1,2433.3,3212,2624.4,3644.1,3710,4536.4,3014.9,3663.5,3371.9,3538.8,2866,4371.9
-2600,439,642.2,661.9,880.5,1274.7,1051.3,1682.6,1035.6,656.2,1008.7,1536.6,1635.5,1547,1783.8,1351.4,1584,1673.9,1564,1325,1653.7,2116.6,2607.9,2048.4,1940.1,2037.1,1961.3,2008.5,2940.2,2310.6,2509.9,2793.1,4035.1,4182.8,2967.7,3469.8,2987.1,3964.9,3733.8,2963.7,3893.9,4324.5
-2590,710.8,945.3,724.8,889.6,1313.5,859.2,1006.9,1219.3,780.1,1578.7,1081.2,1330.4,1683.9,1784.5,1353.1,923.3,1053,1891.4,1364.4,1101.1,2366.4,1646.1,2419.1,2269.3,2302,2740.3,1973.4,3587.9,1808,2821.1,3686.4,3176.1,4197.9,3153.9,4575.1,4497.1,2982.3,4469.7,3606.7,3000.2,4280.6
-2580,597.6,952.7,612.7,965.5,949,1284.2,1082.2,1192,1162.4,821.3,1731.2,1443.5,1323.6,1846.5,1504.2,1665.8,1755.3,1531.5,1319.1,1494.7,2096.1,3496,1621.1,2148.9,2179.1,2414.4,3178.7,3260.1,2474.4,2604.1,3063.9,4310.8,5264.9,4968.6,4284.3,5016.7,5534.2,3663.8,4628.2,4545.3,6301.8
-2570,1075.3,934.6,1265.7,1090.4,1008.7,1255.3,1054.5,999.7,1475.3,1311.4,1059.6,2015,1856.7,2073.6,1728.9,2043.9,1605,2150.5,1509.3,1447.7,3226,2754.7,1828,2637.1,3046.9,2683.5,1900.8,3941.9,3098,2568.6,3569.9,4554.8,3968.5,4104.8,4716.1,3523.1,4376.9,4167.9,5381.9,3912,4190.1
-2560,531.8,675.8,703.5,763,1765.8,886.4,1464,1095,1633.7,1528.8,2082,1458.7,1667.6,1691.8,2079.7,1356.4,1542.1,1437.3,1569.7,2074.4,1953.7,3295.2,2423.3,2026.8,3395.4,3529.5,1864.4,2432.7,3295.9,3001.3,3827.1,4744.6,4585.5,5545.4,3884.2,4467.9,4542.3,6030.9,5725.5,6373.8,6707.6
-2550,884,741.3,1014.1,1361.5,1365.2,1146.5,1176.8,1255.7,1202.2,1481.2,2061.3,1539.6,1832.2,2113.7,1486.1,1973.9,1328,1385.5,1330.8,2599.6,2323,1839.9,1773.3,2247.8,2962,3708.4,1876.4,2520.3,2685.8,3137.6,3893.3,3618,6014.5,4657.4,6046.5,6480.4,5503.6,6665.6,6211.1,5930.2,5413.1
-2540,1162.6,1099.7,1260.2,1161.1,947.7,1407.8,1431.7,1363.6,1586.7,1095.4,2063.7,1418.5,2197.9,1689.7,810.8,1933.2,1680.4,2186.4,2956.7,2564.8,2207.5,3422.9,1824.6,3253.3,2423.5,3758.9,2509.9,2453,2203,3497.1,3212,4189.3,5547.7,7394.8,7390.4,6719.4,6199.6,5423.8,8290,5981.8,5065.2
-2530,1638.3,1585.7,1352,1323.5,1614.9,1214.7,1588.2,715.9,943.3,1339,804.8,1999.7,2271.2,1943.5,1682,1852.6,2733.9,1984.7,2650.7,1870.1,2874.8,3011.2,2453,3288.3,3478.5,3146.1,3803.5,2918.2,2475.5,3639.8,2439.9,4734.8,5664.6,5457,6391.3,6990.4,6430.7,5692.4,7711.4,5434.8,6622.2
-2520,1025.7,1178.6,1840.4,1306.8,1426.8,1113.3,1625.1,1348.5,1587,1589,1254.7,1899.1,1479.8,1704.8,1958.5,1591.5,2450.4,2288.8,2554.8,2810,2933.1,2106.9,2594.4,2688.1,2674.3,2605.6,2669.7,2597.1,3179,4303.6,3486.7,4625.1,5174.4,6480.7,5588.2,7077.6,7380.3,6033.9,6554.1,6433.4,7889.4
-2510,1704.8,1771.7,1675.7,1153.6,1273.5,1321.4,1985.3,1575.5,1578.6,1655.1,1558.3,1944.6,2165.2,1926.4,2579.2,2061.7,2808.1,2502.3,2308.6,2558.6,3124,2012.6,2833.9,2638.2,4033,3690.1,2917,3438.2,3467.9,2749.3,3573.3,4171.2,5760.9,6276.2,5206.1,6364.1,6123.5,8029.8,6568.1,6569.7,7870.2
-2500,1637.7,1661.1,1627.2,2054.4,1432.9,1467,1227.4,1754.1,1868.7,1330.5,1195.1,1982.1,1836.1,1669.5,2089.6,2660.2,3754.5,2681.3,2203.4,3024,2716.6,3223.5,4802.9,3155.8,3885.6,3418.6,3308,3816.6,4582.4,4672,3025.9,4069.9,4908.7,4562.5,6808.2,6138.6,6527.9,6610.2,7855.6,7347.1,5727.1
-2490,2624.6,2949.5,1821.6,1541.9,1735,1237.4,1986.2,1163,2183.9,1196.1,1384.2,1494.7,1664.3,1440.4,2485.3,1497.8,2486.4,2150.3,2348.9,2729.7,2885.7,3988.2,4489.3,3361.4,4220.6,3368.7,4870.2,4645.4,2804.8,3545.1,5607.5,3061.9,3979,5615.7,7225.8,7100.5,5478.9,7351.4,7270.7,5337.7,5743.7
-2480,2257.6,2288.6,2173.2,2161.7,1803.9,1769,2068.9,1600.8,1409.8,1508.9,2335.8,1292.5,1856.7,2215.6,3228.8,1269.1,3186.4,2061.6,2993,2929.9,4505.4,5158,3291.8,3993.9,4123.2,3156,3649,4118.2,4483.7,3846.4,4551.2,6521,4527.9,7571,5936.7,6340.4,7973.4,6656.9,5732.5,6394,6647.3
-2470,2454.5,1865.3,2889.3,2082.6,2166.6,1376.9,1565.5,1579,1331.4,1733.6,1665.8,1829.5,2663.2,1771.3,2685.5,1944.5,2074.6,1269.1,3954.2,3368.4,3870.2,4026.5,3235,4418.8,3400.7,4080.1,4864.9,3523.2,5440.6,5351.4,6556.4,4246.2,5383.4,6410.4,5529,7063.8,4378.1,6786.1,7242.6,8889.8,5266.9
-2460,2228.4,2563.7,1852.5,2322.1,3216.1,1768.2,2222.5,1774.5,2388.6,2028.6,2037.6,2147.8,1624.2,1319.6,1658.8,1923.5,2120.7,2852.7,3083,3545.6,4006.2,4488.1,4229.7,4770.1,3933.5,4226.8,4313.9,4504.6,4069.7,3878,5885.9,6469.4,5287.6,7306,8994.9,7920.6,6981.9,8704.8,5628.9,7800.7,6284
-2450,1447.7,1907.7,2803.3,2785.3,2510.1,2153.1,2131.4,2005.1,2019.4,2058.7,1659.1,2226.4,2264.2,1855.6,2112.4,2307.2,3028.6,3196.8,2856.9,3590.7,3750.5,3920.5,5165.5,5352.9,4327.9,5637.7,3954.8,4318.8,5231.2,4909.3,5054.4,6060,5342.7,6386.8,5713.9,7014,7610,8245.3,7733.2,9204.9,7377.6
-2440,2001.3,2066.3,2322.2,3097.9,2016.4,3083.2,1923,2498.7,1845,1278.9,3059.6,2198.9,2275.1,1351.8,2758.7,1914.7,2516.5,3207.3,2694.7,3976.1,3428.2,4709,3499.6,4667.6,4428.4,5106.5,7486.8,4675.2,6569.1,4610.5,6276.4,5521.2,7492,8207.6,8984.8,10382.3,8887,10260.8,7521.1,8455.5,8546.2
-2430,1948.2,1694.2,1853.5,2377.1,2789,2329.9,2983.7,2258.4,3194,2329.1,2292.3,2303.8,1442.7,2080.5,2368.6,2560.1,1781.7,2600.9,2832.7,3425,4523.4,4397.3,4663.4,4822.8,4999.8,5776.1,5796,4978.6,4780.9,5611,6044.2,6153.9,6589.9,8673,8297.8,9675.5,11322.7,8549.6,10207.9,8680,9563.9
-2420,1507.2,2280.6,1572.8,2134,2806.6,3379,2150.1,2299.8,2492.4,2509.5,2382.4,2045.7,2613.5,1899.3,2246.4,3112.2,2945.5,3316.9,3407.9,3664.2,3795.7,5228.6,4801.4,4474.9,7042.4,7402.3,6794.8,4559.3,7020.1,7418,6792.2,7325.2,7127.5,8437.1,7942.7,7351.2,13595.4,10241.3,9687,8473.4,10017.5
-2410,1617,1314.8,1257.4,2042.9,2652.7,2232.6,3158.5,2146.4,3035.5,2679.7,2500.3,2417.7,2407.1,2837.4,3237.7,2562.9,3042.1,4345.5,3133.4,3512.5,4203,6073.3,4058.2,5271.4,4962.3,5908.3,5692.6,6797,6736.1,6643.1,7340,8621.8,12523.2,9321.2,9670.5,8549,10804.6,8806.8,9180.8,5790.8,10532.5
-2400,1485.1,1716.4,2620.9,1829.6,3238.6,2504,3103.5,2420,2387,3159.8,3067.6,1957.1,1879.6,2629,2146.6,2573,2739.9,2763.3,2884.1,2982.8,3690.2,4837.9,5200.8,7483.2,6004.3,7445.8,5218.4,7386.3,6925.2,6626.6,8641.2,7963.6,8540.6,8207.6,9634.5,9075.6,10961.8,12128.9,11878,8991.1,10453.6
-2390,1711.8,1662.9,2642.5,1990.2,1916.6,3056.5,2978.8,3978.9,2596,2383.6,2339.8,3057.8,3257.8,3528.4,2483.6,2452.1,3866.8,3647.9,3360.9,3908.4,3498.7,4213,4748.5,7024,6739.6,7505,6508,9929.9,7516.6,7633.3,9533,13037.4,12020.6,10957.6,9781.8,16417.1,11040,12939.6,10090.1,9350.1,8502.9
-2380,2195.5,1559,1462.5,1585.8,2578.4,2242.7,2726.2,3076,3293,3758.3,2378.9,2664.4,3161,3055.2,2504.2,2216.8,3278.2,4787.4,2892.6,5300.2,3225.6,5065.3,5015.3,7370.8,5949.7,7617,7688.1,7874.3,8660.9,8896.8,8330.1,8217.7,11335.1,10221.9,11621.2,16314.4,13033.2,13781.6,12656.8,12018.1,11420.5
-2370,2031,1985.9,2615.1,1819.6,1445.3,2154.2,3289.9,3416.6,2623.2,3906.6,3605.3,2508.2,3389.4,3899.5,4668.5,5174.6,2825,3361.6,3889.2,5025.2,4982.9,4237.9,5027.3,6139.9,7704.6,7278.1,7958.8,9645.4,9837,10630,9432.3,10819.3,9725.3,9436.3,12494.4,13480.9,12648.6,16900.5,14501,16167.7,9535.3
-2360,1756.7,1854,1783,2777.6,1539.5,2787.5,2900.4,3410,2873.4,4290.3,3532.2,3659.5,3885.5,4955.8,4873,4416.9,2960.6,4491.2,3304.5,3824.2,4858.3,4212.9,5656.9,7607.4,8088.2,9140.5,10218.1,7205.3,12197.2,11363.3,10148.3,8931.7,10046.4,10570.6,12156.5,15582.8,16177.3,11052.8,13500.1,12595.7,16386
-2350,1473.7,1702.3,2593.1,1757,2389.2,2876.3,2771.4,3203.5,3086.6,4093.9,3638.2,4154.1,3458,5702.1,3377.8,4209.9,3763.3,4383.9,4526.3,5552.4,4657.6,4893.3,7284.9,6453.1,8028.7,8917.9,9834.7,7680.1,9707.9,11359.5,10985.3,11809.9,9896.6,12787.8,17390.3,13280.2,15981,14602.3,18224.8,13123.5,15055.3
-2340,2084.1,2306.2,1801.3,1516.8,2100.6,2494.2,2017.7,3516.3,2852.2,3320.2,3528.5,4822.5,4553.5,6184.2,4054.9,3391.4,4162.3,3661,3902.1,5578.5,5021.9,4645.1,7847.2,7545.7,7027.5,7353.2,11462.3,10666.9,8720.4,9803.4,10560.1,10026.3,12173.5,12276.9,15172.7,17204.2,18533.5,15833.7,18794.1,15874,15160.3
-2330,2379,1849.5,1961.5,1811.6,2418.6,2563.6,2057.5,3086.9,3074.1,3928.9,3267.4,3832.7,4382.9,3960.6,5418.7,4884.7,3761.7,3010.9,2881.3,4884.5,6275.9,6300.7,6408.8,6906.9,9339.4,11191,8584.1,8069.4,14072.9,10424.7,10696.8,11443.3,13589,16738.3,12333.8,19019,16790.2,20506,16635.9,20632,13214.3
-2320,1794.3,1679.9,2286.2,2050.5,2197.6,3145.8,3930.8,4385.8,3765.7,2865.7,3144.9,4218.6,4562.2,3323.5,5873,6441.2,3618.5,4956.6,3988.2,6278.3,6830.1,6434,7028.1,7253.3,9113.2,10531.3,11725,10027.7,11317.2,9748.9,14075.8,14479.9,12114.1,16803.9,13699,16290.8,27428.5,20313.7,21140.5,21463.5,16323.2
-2310,1529,1549.1,1760.6,2979,1901,2883,3475.6,2754.6,4007.1,3716.7,5036.8,4588.7,3022.9,3578.3,4725.1,4006.3,4626.9,5323.9,5846.9,8609.6,7763.3,8641.9,7983,8000.1,11005.4,9615.7,9097.3,10172.3,12683.5,11650,9812.5,11629.2,11405.7,15211.2,12412.6,19533.9,23097.8,24651.9,21051.8,22523.7,17317.6
-2300,1472.1,1090.9,1731.9,2923.8,2321.3,3424.6,2296.7,4040.9,2954.5,4083,2966.3,4390.3,4931.2,4234.1,3967.2,4126.4,4134.1,4999.1,7019.9,7392.2,7996.2,9330.5,7123.1,8536.6,8618.9,10952.3,15817.8,8457.1,14917.8,13440.4,11103.3,14814.1,13323.6,12398.9,23238.9,23350.4,24758.4,18986.7,19227.2,20298.5,16910.2
-2290,1005.5,2080.4,2437,3289.3,3421.6,2182.6,2686.2,2919,4605.2,4176.2,2310.5,4648.8,5366.3,4156.3,3083.1,3752,5202,7458.4,6109.9,6031.2,9090.4,8046.3,9411.6,12003.6,10944.8,11421.9,12875.6,15044.8,12237.2,13613,11017.1,15151.1,15182.3,17023,22440.2,21647,20876,14330.6,19959.1,18594.2,18158.9
-2280,926.4,1224.6,2246.5,2800.8,3417.6,2377.1,4342.1,3312.3,4463.8,4559.4,3524.5,4304.1,6227.6,4208.1,4057.5,3488.3,4509.2,4863.6,5937.7,7293.1,8619.4,7494.5,8735,9405.1,11486.4,11731.1,15732.1,13276.7,11695.2,13468.9,14896,17577.7,19032.7,15253.3,24906.9,24538.8,28396.3,22643.2,16438.5,23574.2,20073.4
-2270,815.4,1365.5,1528.8,2530.6,3936.2,4052.6,3969.4,3047.9,3842.8,3968.1,3555.3,5814.8,5667.9,3876,4000.1,5562.1,4974.1,5092.2,5029.8,7581.5,8873.1,10249.6,10722.8,11945,13320.8,10703.5,11674,12486.3,12059.2,13458.4,15082.8,15656.5,22223,21647.5,26209,29989.3,24370.6,24580.4,19707.7,25226,25023.3
-2260,1349.9,1279.8,1369.6,1458.9,4126.9,3054,3306.7,3023.4,3310.3,3810.1,4410.1,6322,4942.2,4026.4,4956.9,5620.4,5300.5,7005.8,8764.2,7245.3,9926.2,13270.8,6753,7803.1,11177.4,9625.3,10025,15441.7,18123.9,15621.9,21078.7,16254.8,20914.2,26812.2,19356.3,29243.4,21846.7,22467.4,23891.7,24535.5,27255.9
-2250,824.9,1129.2,1468.1,2217.3,2874.1,2880.7,3603.6,3191.2,4073.8,3273.6,3312.2,4675.8,6020.1,4437,4636.1,4888.1,3544.5,6999.3,6187.7,7518.5,8764.8,11504.5,9015.1,10875,12941.3,10167.1,15864.9,15375.3,18002.1,11020.6,19764.9,20211.3,17747.9,19611.1,23041.3,19186.5,26056.7,29631.6,28247.9,18465.1,26692.3
-2240,1225.3,1141.7,1240.8,2317.9,2900.4,3567,3193.5,2473.3,4159.4,3810.5,4311.4,5199.1,6580.2,7562,4526.4,4739.5,5225.3,4982.7,6104.2,6797.8,7802.5,11915.2,9087.4,13518.9,11289.8,9819.2,10692.4,11112.1,19399.5,12516.7,17284.1,22769.8,20818.3,25672.6,23662.2,26388.6,28207.7,27091.7,29578.4,19264.7,23169.4
-2230,771.6,1651.7,1721.5,2915.5,2566.7,3683.7,4583.6,3767.3,4383.2,5845.7,3836.4,5055.4,5011.8,6261.6,5017,5095.3,6852.1,6253.6,7723.6,6127.3,7524,10841.8,11002,13331.6,14313,8426.8,9451.1,13844.2,17474.7,17278.7,22179.7,17890.9,18875.2,26089.3,19302.3,27176.3,36790.8,28957.5,23107.4,22289.4,23786.1
-2220,880.5,609.7,1503.9,1275.4,2099.1,3761.5,4137.5,3031.7,2967.6,4406.3,3558.5,3562.8,4792.5,6232,7485.5,5199.4,6267,7264.6,8513.8,7907.4,10258.2,9228.8,10802,15048.3,10829.6,13649,15142.8,15713.8,16102.3,21941.6,24396.4,21487.7,23809.7,21394.3,26530.4,26139,30148.5,25010.5,31257.3,32196.9,25598
-2210,683.3,936.8,1407.4,1501.7,1871.1,2700.4,3375.6,3781.8,3669.4,3030.1,4060.3,3413.2,5051,4749.7,5991.7,6070.3,5191.2,7242.7,8558.4,6959,9602.1,7920.6,6545,14485.9,11475.3,15645.8,16971.3,15805.1,15654.3,23774,26020.1,24857.8,29234,29020.1,31353.1,27808,32532.5,27182.9,25934,30644.7,37216.3
-2200,440.4,1046.6,1655.5,1530.2,2034.1,3573.4,3439.8,3403.5,3467.4,4196,3653.7,4817.8,4847.3,6344.5,6133.3,5978.2,6433.8,5104.9,7971.9,6263.8,7770.8,7004.7,11208.8,10091.3,12458.8,12328.5,14502.2,20689.5,15880.2,26842.4,23225,25392.3,23241.1,27752.8,26070.5,27266.5,44618.5,25599.1,35907.8,27718.7,32831.1
-2190,1004.6,695,961.5,2001.4,2051.1,2724.8,3880.9,3749.1,4120.5,4083,3690.5,4194.7,6620.5,6810.7,6538.9,7217.5,7714.1,9007.2,8767.9,6959.6,10477.2,9289.6,10712.8,10338.2,13241.6,11871,13890.8,13538.7,19029.5,24120.1,23067.4,24355.6,22249.4,37082.6,27387.3,33341.9,33412.5,28956.5,29681.2,31422.5,32828.2
-2180,924.3,809.2,1261.5,1376.8,1866,2262.4,3134.6,3067.5,4540.6,5304.5,6534.6,5788.5,6567.2,6513.3,7839.1,8024.2,7136.4,6727.6,7673.9,7536.9,7917,9137,8340.8,11706.4,11253.7,16044.3,14806.7,17185.5,20129.5,21369,20463.7,27884.7,29632.9,26296.5,34727.1,33283.5,31678.1,29648.2,35686.9,36963.5,38568.9
-2170,644.6,1090.7,910.3,833.2,1726.2,1656.8,3175.7,3616.7,4783.5,4996.5,6406,6817.6,5588.3,6832.4,8476.7,7452.6,7410.7,6705,7683.1,10507.6,12024.6,7303.5,11783.2,12289.6,17560.9,14031.7,20245.3,18100.7,19874.6,21208.9,20646.9,27463.3,33910.4,29005.4,37054.8,31990.5,40041.2,39382.1,38922.2,25526.9,38386.8
-2160,831.2,885.4,1063.8,1343.1,1959.1,1821.9,2548.9,4279.2,3337.1,5162.3,4618.7,4961.9,6066.7,4376.9,7069.2,9525.2,6372.5,6137.9,7294.3,7779.5,7644.4,10746.6,9341.8,14043.7,14489.1,12191.3,15280.6,15972.6,20532.3,27655.5,23433.1,29210.2,33075.6,24318.8,40470,35619.9,41698.9,44335,49093.7,45419.9,41295.7
-2150,779.8,775.4,978.2,1229.8,1737.8,1726.3,2018.9,2823.2,4147.7,3809.4,3446.5,5183.6,6423.6,5076.6,8662.2,7874.9,7026.1,9560.6,9907.1,8006.7,9148.8,10172.8,10388.2,13006,10390.4,16654.2,16659.3,18892.3,20434.4,30915.8,30535.8,30644.2,30765.1,28262.6,28378.2,42463.6,37956.9,45688.2,40986.4,49582.1,46558.4
-2140,518,690,700.2,681.2,1080,1798,2229.7,2849.6,3787.8,3691.9,4120.2,4802.1,6262.9,8151.3,7043.4,8816.8,6464.3,7917.1,9419.5,8613.4,6478.4,7358.3,11892.6,12350.8,13285.1,17953.6,20590.5,16226.5,25879.4,24559.3,32177.3,30069.8,25043.1,32901.9,34709.1,44435.7,35017.4,43363.1,39049.9,46123.8,41176
-2130,530.9,555.1,857.6,1126.3,799.2,1139.6,2602.8,2449.7,3670.7,4892.2,5299.6,5142,6974.1,9513.7,5913.6,8148.1,8759.6,7814,9027.6,6895.9,8623.6,9534,10662.2,13206.5,15011.4,18315.9,15516.1,20027.4,20679.2,26822.5,30607,28424.7,29723.2,34664.9,41368.3,41177.8,36857.5,54819.9,38914.9,52510.7,44694.3
-2120,478.1,807.3,533.9,1039.5,792.9,1199.8,1394.1,1790.5,4240.1,5198.2,4525,6205.1,5658.1,6183.8,6919,9422,7858,6516.8,9707.7,8470.9,9542.5,10437.4,8397.2,10554.2,13236.8,12812.6,16552.8,16674,18567.7,30050.1,28885.5,28813.1,34102.7,34543.3,42786.2,37481.1,37925.9,53049.1,43332.8,44867.2,45724.6
-2110,471.8,716.4,806.6,1132,769.4,703.9,1560.8,3146.8,4160.1,3942.5,5374.3,5671.6,6990.2,7560.3,5472.7,5885.8,9858.5,7126.7,7993,10786.6,8373,10488.3,12388.2,10831.6,15087.3,14139.2,15598.4,13491.9,22045.5,26840.4,27335.6,25118.8,26345.3,38016.3,42045.8,43421.1,40317.6,43030.6,40298.4,41345.4,51188.2
-2100,596.5,381,895.7,995.7,756.4,1125,1126.5,1705.9,3182.9,4269.4,6290.8,8098,7759.8,6337.4,6544.2,9179.2,9834.9,8189.7,12161.7,8289,12707.5,10618.3,10507.1,13534.1,14218.3,21443.4,12352.8,19311.2,20201.6,24201.2,28356,28428.6,31163.9,40875.5,39056,38235.6,62402.2,55401.7,39111.1,40569.5,41439.9
-2090,438.7,664.5,760,894.8,750.5,910.6,1508,1543.7,1997.9,3783.9,4745.9,7040.6,7472,7228.2,8704.7,8974.3,7733,7018.5,11242.8,11155.8,9954.8,15427.2,13502.2,12784.1,14050.3,20442.6,17200.7,15746.3,28988.8,31776.3,26816.3,29799.5,36138.3,43032.1,37333.9,50131.6,44997.4,60266.5,58096.6,43509.5,49515.7
-2080,677.3,990.9,829.1,866,826.9,1369.5,921,2222.6,2879.9,3306.1,3498.4,5267.6,8512.3,6776.5,7323.5,6103.4,9860.6,7964.6,12959.4,11175.3,9744.3,11255.5,11923.4,15118.9,13734.3,20338.4,17964.4,22505.2,20088,29842.6,25702.6,31198.2,38493.3,34013.7,38508.2,55941.4,51132.6,75824.9,53529.9,57728.4,57811.9
-2070,396.6,656.9,754.9,810.1,781.7,764.2,1681.5,1474,2175.5,2766.5,4459.6,6524.3,6234.2,7056.8,9312,8382.9,11135.3,11022.2,12120.1,7758.5,12931.9,15543.7,15229.8,14412.8,12630.2,18015.5,15063.4,18844.7,24147.1,24692,25692.7,28701.6,33741.8,40072.8,30981.7,33311.5,61791.6,47937.7,59998.7,53883.7,55027.8
-2060,381.8,442.2,788.9,870.1,898.2,994.3,1096.4,1343.9,2250,2912.2,3862.9,6382.8,6294.6,6562.6,8142.7,7103.2,9390.5,12176.5,10031.4,11901.3,9955.2,12112.6,16227.8,16060.8,15991.6,20695.8,16830,16170.1,24723.3,23352.2,25110,34916.3,36929,39729,35832.5,44494.8,52466.4,69134.8,57782.3,67622,55377.8
-2050,716.8,212.5,605.9,798.7,1188.5,832.6,1102.7,1042,1105.1,2443.4,2999.5,5666.9,7445,11083.3,7979.6,8799.9,7350.2,8985.6,11144.3,11674.2,12525.8,13981.5,13776.5,14441.7,16952.1,17580.6,17196.9,23154.2,23952.2,28014.7,28185.8,32741.3,34521.4,37636.7,48861.2,46155.1,57427,71762.5,53498.6,68379.8,53591.2
-2040,529.5,402.8,616.1,586.4,704.2,570.3,864.5,1832.4,2195.4,2382.6,2584,5161.8,7516,8955.9,10917.8,7650.5,9297.3,9267.2,12954.9,11643.8,15832,9101.4,14300.5,16606.7,17037.3,19149.6,16957.4,22039.2,25662.5,22603.1,29171.9,24774.6,29126.3,44913.9,43079.4,58046.8,58989.6,58388.8,66079.1,56180,60074.6
-2030,770.9,466.8,646,863,556.6,482.4,856.9,1278.6,1317.4,1673.6,2291,6091.1,6379.9,10217.7,7874.5,8697.5,9186,9947.3,9646.2,7526.2,16565,10423.4,15296.3,24507.1,17442.8,18331.1,17640.5,23432.8,25870.1,31385.9,31630.4,26866.1,31836.9,44984.8,54101.8,46972.7,56422.1,47576.8,62221.9,71930,57967.5
-2020,468.3,628.1,358.3,273.9,1003.4,952.4,624.6,1220.5,1074.2,1668,2107.7,5303.4,5065.4,8240.8,8907.6,8731.9,8531.5,12036.3,10881.2,10420.7,14076.7,13259,15721.1,19436.9,18799.3,16319,20518.1,22703.1,24395.8,30434.4,37306.5,44299.4,40328.1,43353.4,39600.5,50326.6,68864.3,59781.7,59152,56738.3,63902.8
-2010,218.9,713.1,648.7,494.2,465.1,902.6,891.4,934.3,972.1,1427.2,2285.7,4609,5676.8,6768.8,9781.1,10511.3,10702.6,11243.1,9312.5,10697.6,10478.9,16149.8,14707,21452.7,19339.7,18415.3,22610,24363.4,25314.6,28793,43474.3,43057.7,36839.9,44821.9,43636.7,56719.9,53848.5,48820.8,69323.9,63675.2,60432.5
-2000,470.5,820.7,305.7,485.8,458.6,558.1,908.4,831.7,983.2,1207.2,2076.3,2319.8,4209.9,7456.6,10486.3,9894.6,10287.4,11492.9,7752.7,12960.6,11421.3,9240,17615.6,15735.9,14449.3,14669.5,25722.1,26212.1,20142.9,28712.1,42295.5,38057,46539,46074.5,48816.7,53534.5,55398.7,60162.2,50205.4,76416.7,61394.1
-1990,310.3,512,320,689.6,586.9,843.7,516.5,1246,1356.3,1058.6,1710.9,2184.6,3860.5,5168.1,9594.5,11487.9,10780.1,9917.5,11412.9,10005.1,15600.8,14412.2,16441.1,16359.6,17942.2,19038.1,27951.9,25924.4,28040.4,39851.4,31352.2,38524.8,42307,49398.5,49582.2,54307.4,55621.2,61244.2,54673.9,73350.5,62551.4
-1980,321.9,710.5,545.5,713.2,292.9,742.8,1200.4,1180.2,1158.5,998,1217.2,2378.7,4583.2,5706.7,11866.2,10440.8,10178,10230.3,10171.2,10912,13905,14046.8,16974.4,17619.4,18211.6,21903.1,22541.7,34096.4,32271.3,43296.6,35947.2,50759,43829.2,46277.7,41330,50418.7,59443.9,54230,53364,64966.5,47793.8
-1970,506.9,513.5,480,375,398.7,633,781.6,641,1131.3,1060.1,1141.8,2152.7,2187,6177.2,9317.3,11982.6,14471,9768.6,9369.9,10972.1,13675.7,14411.5,16762,12927.7,21481.5,24110.7,24337.6,28366.7,31960.3,37356.3,56239.8,38520.2,41262.7,50352.3,53949.9,47036.7,51002.4,57177,61674.2,62779.8,53947
-1960,499.6,459.5,364.4,688,320.7,559.6,669.5,783.3,1149.6,1174.2,1491.2,1566.3,3267.3,4720.4,8250.9,11292.8,11944.8,11020.2,14035.6,12011.4,13150.6,10554.9,15326.9,14149.4,18124.9,20160.3,20374.8,34478.3,37252.6,36543.7,52115.5,45073.5,46369,53456.1,56404.9,55217.1,57070.6,65525.7,68335.9,69126.7,87997
-1950,320.9,290.2,256.7,534.8,435.3,294.4,616.9,481.8,708.7,1739.3,1253.6,1490.6,2550.5,5946.4,6492.2,10981.8,12355.3,13991.2,13359.7,15920.8,11850.3,11109,12127.9,11683.4,13493.5,16939.8,18413.1,30489.4,33091.4,31817.4,51098.6,53380.2,56132.3,54867.9,47696.2,52801,62829.6,66688.9,55988.1,75928.4,78497.1
-1940,326.1,407.2,454.3,278.3,141.5,534.1,610.1,484.7,851.9,1428.5,1161.8,1837.5,2026.2,4024.2,6736,10305.6,11548.3,13300.2,13596.6,9331,11764,14899.7,12027,16383.1,11170.6,15849.8,25260.2,24233.9,40641.1,27161.5,38432.8,44404.1,50680.1,67376.1,72469.9,55617.6,69273.4,57732.1,74197.3,58610.2,84107.6
-1930,395.2,464.4,177.7,357.5,409,750.3,351.2,825.9,728,1421.9,795.1,1711.1,1663.5,3927.7,6285.2,8430.1,14220.6,12394.9,12883.2,11482.3,15057.6,12971.3,14964.8,15889.9,15946.3,20089,24147.6,22096.8,38460.5,35245.4,55052.8,51681.1,57848.5,55829.5,68537.7,62609.8,74765.5,74362.5,85194.6,59317.3,89106.4
-1920,236.2,438.8,348.4,107.4,335.1,630.8,611.4,408.5,530,755.9,718.3,1270.4,1833,2587.2,6890.4,9620.4,11428.9,12849.1,15150.4,10370.1,12504.2,14069,14170.3,17513.2,14848.3,17059,25721.6,24682.1,45875.6,38758.8,48081.1,56400,64067,56073.8,82408.1,71589,76883.6,77312.1,74610,59084.4,78240
-1910,281,190.1,292.7,308.2,525.6,675.7,338.6,657,813.2,1371,922.4,1322.6,1365.5,1675,2862.6,5016.4,14361.4,12131.1,12005.4,11610.6,11022.5,12018.8,8894.8,16780.7,14608.6,14198.3,19472.5,18843.3,24179.3,36375.3,36974.5,53279,67495.4,62285.8,62879.4,67710.6,69753.8,83959.6,75792.7,70636.5,66479
-1900,194.1,502.5,150.1,179.5,504.7,358.6,263.1,656.3,444.4,851.4,739.2,1218.7,1313.8,1599.8,4048.6,6181.3,16341.8,16816,14762.7,13231.1,10706.9,16735.4,12737.5,18664.6,15283.7,13674.2,24341,30667.6,24762.3,37153.8,31892.6,49750.9,65641.8,61952.6,91651.7,63779.6,74532.3,74822.6,70452.3,92015.3,69896.7
-1890,239.7,170.4,296.5,302.6,209.7,364,421.2,299.1,530.3,654.8,728.3,1337.1,1097.7,1558.1,1984.9,4301,8247.1,10433.9,16105.5,15442.9,12647,9345.8,14038.9,11478.5,18883.2,14100.1,21603.4,19400.8,25656.7,31115.6,44887.1,38759,62151.7,63718.3,71462.1,67211.5,91668.8,90824.3,88869.7,103174.2,81202.7
-1880,217.9,175.3,177.1,258.1,198.3,436.5,555.3,340.1,679.6,570.3,1039.2,891,1256.4,1973.7,1905.5,4956,9790.2,11980.3,15741.3,12798.2,12136.1,13449.5,13298.8,14227.2,17654.5,13985.8,19063.7,19794.6,22430.5,32342.9,37604.2,40411.7,64080.5,79027.8,60377.4,83086.2,91564.9,78264.9,85488.7,96848.7,85463.2
-1870,102,217.6,189.8,113.8,209.4,254.5,604.4,230.2,198,730.3,773.9,1033,888.1,1970.8,1763.5,3231,7499.8,12410.9,20369.9,19279.9,15678.2,13031.9,10955.8,12750.3,13445.3,14068.7,15585.5,19278.1,20330.7,25375.9,29209.7,35275.7,54373.2,79415,72681.1,84212.4,94138.4,96936.1,95682.1,92158.4,99736.6
-1860,218.8,203.7,70.8,281.9,174.7,358.4,271.7,305.4,606.4,842.1,261.1,1103.8,942.1,1568.1,1285.5,2270.2,4913.5,9207.1,17038.4,18605.2,18499.3,14291.2,12746.9,13253.9,15489.9,14887.5,12698.3,19945.9,20166.4,28929.5,23141.8,37520.6,61994.4,56500.5,68302.3,98996.9,78933.7,110416.6,89336.1,98510.1,85888.7
-1850,200,195.8,273.3,204,297.9,332.2,511.3,267.5,360.3,600.6,610.5,793.9,1037.2,1041.9,1800.3,1383.8,4321.7,6874.2,18052,22205.3,18652.5,18012.6,12731.9,14219.1,15353.9,16502.6,17771.6,18996.9,22824.2,27562.2,26490.3,36353,48966.8,64100.7,80756.6,77942.8,98437.7,81761.1,108420.6,85838.1,87301.4
-1840,120.1,230.7,195.8,249.3,170.3,348,233,154.7,308.7,499.9,436.9,464.6,783.1,1818.6,1316.4,1447.1,2087.6,5312.5,15358.9,20227.8,21715.4,21704.2,12206.2,14025.4,13270.2,15119.2,12323.1,12932.4,13892.4,25928.7,27078.2,27761.7,49369.3,51970.7,77701.5,84889.5,94170.6,83249.1,94643.6,78302.2,84987.1
-1830,213.9,113.9,198.6,315,227.8,165.9,152.3,375.9,329.9,488.1,750.5,408.1,633.8,1007.1,1489.7,1257.1,1768.6,3733.9,12636.3,16749.2,23174.8,16698.2,14198.5,14062.7,14156.9,14160.3,14802.4,11158.4,18165.5,19557.5,28506.9,31767.8,42484.2,63877.1,63697.2,67472.5,79379.3,97656.5,100477.9,91089.8,67438.2
-1820,165.5,276.6,303.7,201.2,257.8,201.7,71,224.8,117.5,279.5,285.5,335.3,317.3,634.7,749.9,1387.8,1520.1,2551.5,9806.6,14495.4,18298.1,17484.3,12715.4,17946.1,11750.1,15632.8,9692.5,11505.3,13374.4,14664.1,23234.9,30738.8,39916.7,48780.5,60302.4,68270.5,86504,80195.5,89473.2,96385.4,91838.9
-1810,87.3,302.2,127.4,200.8,220.2,111.2,116.8,329,174.2,536.6,363.6,361,539.3,842.4,825.4,1138.3,1518.5,1598.2,7982.9,13051.5,20459.6,19018.2,15549.3,14177.9,17384.3,14770.3,12057.4,14849,14905.8,15693.7,24040.5,24299.1,32652.3,39255.5,35883.5,48341.1,64071.8,57029.6,67737.2,104218.2,100853.7
-1800,201.5,166.5,221.2,243.6,264.9,119.5,115.6,285.7,244.2,446.8,347.7,350,491.6,721,501,937.1,1221.6,1278.4,4936.7,10266.6,20458.3,27956.3,19399.5,14910.7,12502.4,10049.7,11280.6,14375.1,11243.5,12628.4,18118,15145.2,28024.6,31729.1,39783.7,51315.8,58407.7,60387.3,65121.8,81552.7,94330.6
-1790,171.4,117.8,115.1,189.9,243.8,68.6,92.9,256.3,241.1,467.3,333,174.5,393.7,311.7,658,802.8,1531.6,1557.8,1943.5,8113.9,17454.9,21486.5,15989.4,15481.8,11356.8,13906.7,10031.3,11166.6,14419.6,14563.2,18829,15967.7,24193.8,32373.8,42522.7,46847.5,56454.3,65414.9,55251.8,76109.8,68195.9
-1780,286.1,223.2,153,217.6,219.5,271.1,103.1,132.3,361.2,312.8,292.1,264.5,391.8,632.4,363.5,823.6,865,1607.3,1235.8,6354.5,13758.1,18513.9,18822.5,18808.9,14583.5,11481.2,7189.6,12790.1,15661.3,8910.4,15629.9,13415,19143.3,26114.2,30231.1,40920.8,54453.4,58639.1,65168.5,49714.6,76442.4
-1770,238.7,267.8,260,298.2,210.5,240.2,266.2,185.9,128.9,327,319,382.6,357.6,713.7,537.2,529.5,1095.1,1840.6,1557.7,3536.5,9214.1,21539.8,19292.2,23107.3,14426.9,10367.9,6853.9,12364.3,8990.8,10337,11415.5,17932.3,15854.4,21802.7,31153,33564.4,47651,48349.2,61080.7,49306.8,71629.1
-1760,294.9,342,441.8,242.4,153.8,0,272.3,148.8,203.1,276.5,240.9,252.6,166.3,662.7,520.5,210.4,526.9,1093.2,1037.8,1981.8,5797.7,14667.1,19931.7,18545.8,14760.3,12456.7,9025.2,10359.4,10544.3,11762.1,8762,17818.4,14340.4,18644.6,27598.5,28405,40004.3,47443,40350.5,53604.9,69573.2
-1750,254.5,261.8,249.6,153.7,377.4,220.4,94.8,176.1,113.4,212.7,100.2,154,107.6,212.3,374.3,311.6,718.4,928,1087.1,1239.6,3070.2,11118.8,14772.3,15155.5,18464.4,12936.9,8800.7,12430.1,10180.2,10448.7,11607.5,13645.7,12557.4,15706.2,22100.8,25185.6,37050.1,39716,32605.8,44761.9,59122.3
-1740,230.3,132.7,175.5,141.7,341,244.1,136.6,149.2,238.2,114.2,368,261.3,284,306.7,265.1,481,533.5,847.8,1396.9,1383.4,2089.8,9598.1,12538.8,22933.9,15103.4,15083,7657.6,9893.1,6729.1,9110.2,9231.1,7661.8,8881.9,12174,13719.9,20747.4,19408.2,24037.5,33778.6,35457.1,45083.9
-1730,170.9,195.9,75.7,290.5,133.3,276.1,248.9,280.7,282.8,191.9,112.8,152.2,60.8,302.7,220.6,165.3,242.5,186.6,795.8,1271.4,1713.5,5661.1,9697.7,18598,14778.8,12478.8,10778.1,9190,7832.1,8382,9247.8,8246.5,11783.8,12052,13921.5,14043.9,20921,21130.8,24049.4,30421.2,32361.7
-1720,198.8,233.2,123.7,123.5,249.2,9.4,187.7,152.2,230.4,198.6,94.8,144.5,39,259.2,214.1,242.7,570.1,422.9,1033.4,1144.1,1780.7,2976.1,8436.3,12392.6,17449.8,12174.1,9453.9,6788.1,7838.7,10696.4,9326.8,6965.6,11838.9,7617.4,9249.8,14360.3,15344,18333.3,24706.2,20283.4,31388.8
-1710,360.8,90,304.5,191.1,162.3,315.9,273.7,245.8,96,143.3,224,193.9,273.4,202,68.9,103.8,272.1,223.6,356.5,817.5,1558.6,1728.9,5662.1,9472.2,17845.1,13146.1,14802.8,7959.8,8742.6,7156.3,9733.5,8177,9171.4,6709,9765.7,9923.3,13010.2,16770.5,18784.5,20556,24504.8
-1700,69.8,237.2,260,411.2,233.3,173.8,301.2,210.3,584.6,323.6,144.6,149.7,161.1,158.3,330.2,139.9,313.7,235.3,696.5,606.7,1393.5,1215.6,3430.5,5867.4,16463.7,9793.1,13310.7,8777,7466.3,9054.7,8377.2,8474,9225.6,8117.6,9317.9,10521.3,11788.6,16029.2,13926.1,16691.6,21822.3
-1690,160.4,108.8,73.9,269,207.2,70.1,260.7,175.1,184.7,131.9,120.2,69.4,97.9,223,199,379.4,403.9,46.4,318,186.2,903.8,1268.5,2477.8,5537.9,10268.8,9797.8,12352.9,9173.1,7330.5,9191.8,7326.4,7074.1,6382.8,6418.7,8504.5,10440.7,8532.3,12701.6,10748.3,20382.2,19241.7
-1680,132,166.3,82.1,261.1,121.6,210.7,225.6,160.4,140.5,201,398.9,62.6,97.2,177,185.2,178.9,181.8,357,269.7,138.4,636.3,1186.9,1540.5,3394.6,9983.6,8420.2,12709.1,7233.8,10015.1,8705.8,7349,6071.5,6810,8538.8,5822.6,7776.8,6404.2,10655.4,10794.4,17196.2,13111
-1670,67.5,63.3,68.8,97.8,128.8,176.7,129.6,199.9,64,233.8,97.7,92.9,140.5,234.2,209.4,167.3,224.3,345.1,349.1,214.6,548.8,661.1,827.2,2838.9,11093.3,12233.3,12384.4,10609.1,9001.4,8704,6689.6,8132.2,6721.8,7384.4,8290.3,6005,6502.3,12405.5,10153.7,14667.8,12975
-1660,280.1,417.7,149.1,100.1,214.3,139.2,374.1,328.8,59.9,196.5,259.3,246.4,89.6,132.7,171.4,76.7,219.2,209.5,407.1,315.4,391.1,433.3,1572.7,1289.2,5355.3,8469.5,7881.3,6868.5,8019.7,8320.7,8087.8,4765.4,6822.8,8858.4,6707.5,7479.2,6762,6255.2,7479.7,11731,10308
-1650,70.7,222.8,89.3,106.4,83.3,274.9,182.3,179.9,102.3,98.6,206,241.9,111.8,222.1,237.3,218.2,194.1,214.9,327.7,55.5,194.8,721.2,746.6,1153.1,3489.5,8088.9,7336.1,8252.3,8087.8,5635.4,8240.6,7366.3,8471.4,6244.6,7281.5,5920.2,8157.4,6709.8,6567.3,9426.4,9179.1
-1640,187.8,336.7,128.4,157.3,50.5,105.1,392.9,81.8,37,118.8,132.1,128.7,409.6,152.8,150.8,80,128.4,224.4,113.6,161,156.4,270.4,626.2,1233.3,2030.4,6152.9,4401.2,6266.5,7246.5,5959.4,5248.4,6217.1,6281.2,7040.9,5564.2,5359.3,6438.4,6652.6,7583.4,7347.6,10343
-1630,98,188.7,132.3,228.6,88.7,68.1,180.7,198.6,263.4,249.3,63.1,206,67.2,146.1,323.5,82.2,87.1,184.1,41.2,121.4,135.5,494.7,797.7,1195.7,1564.4,3808.3,6488.5,7468.8,5005.2,4567.7,6750.4,5737.5,5111.5,5388.5,4680.4,6359.3,6134.9,5192.2,5906.9,6642.9,8811
-1620,70.8,218,90.5,97.2,293.8,219,291.5,313.8,63.3,101.1,61.2,227.9,84.6,193.6,86.3,117.5,79.2,220.8,33.2,187.9,173.8,115.9,413.2,676.2,1459.8,2196.4,4830.2,5333.7,5236.9,5072.4,6348.3,6570.9,5001,4511.1,5106,5067.7,6115.9,6472.8,5156.8,6621.7,7977.6
-1610,69.8,22.2,185.8,121.6,171.3,108.8,106.3,145.2,223.7,151.5,138.5,148.9,192,47.9,49.9,249.7,60,66,253.4,107.9,260.1,117.8,202.1,650.6,1080.9,1641.1,3414.2,6206.1,5299,4335.5,7155.7,4173,4969.9,7193.2,6737.2,4536.4,5620.8,4665.3,6783.4,5065.2,6107.9
-1600,191.7,109.3,124.6,207.4,91.8,208.4,160.5,237.3,188.9,261.3,23.4,90.2,392.8,161.8,204.1,228.2,265.7,142.2,225.7,368.6,84.1,72,157.8,523,616.5,1466.4,4847.2,4358.4,4151.1,4119.2,4635.6,3836.2,4267.1,6360.6,5723.7,4861.5,7238.5,6371.2,5378.5,4891.8,8402.5
-1590,75.3,78.4,89.6,203.3,81.9,103,99,140.4,338.4,43.5,104.1,164.6,234.4,265.2,132.7,117.5,151.7,240.6,134.6,144.4,182.5,205,95.9,403.4,853.2,752.9,1937.3,2926,3432.9,4183.3,2336.3,3838.6,4575.2,4605.3,3695.8,5651.8,6353.7,3835.3,3820.7,4944.6,5808.6
-1580,160.2,68.3,125.7,144.3,119.2,27.9,30,183.5,8.8,26,311.9,92.3,628.4,92.2,255.1,30.8,58.6,164.2,165.7,61.9,69.4,353.2,119.9,231,522.7,1408.2,1852.3,2021.9,2352.7,3038.6,2817.7,4334.9,3699.9,3623.9,4268.8,3792.3,4472.8,5501.6,5400,5059.1,5457.5
-1570,71.7,71.8,77.9,174.5,220.2,25,166.3,63.7,127.9,120.5,451.7,194.9,154.1,126.4,117.8,152.2,51.1,26.7,240.8,228,238.7,28.3,185.9,144.9,488.2,963.8,1111.4,3136.5,2316.9,3314.1,3240.3,2680.3,2526.5,3078.5,4013.2,4236.6,3626.1,4513.5,4372.1,4367.8,4709
-1560,201.1,147.5,55.5,238.6,167.9,36.7,66.3,246,84.5,148.9,188.7,138.3,67.7,67.5,258,103.7,36,128.5,116.8,76.4,33.6,111.4,219.8,77.6,277.1,808,822.3,1401.2,1993.8,1635.1,1945.1,2075.2,1935.4,3409.7,2179,3306.5,2933.5,3367.5,2761.3,3964.2,2956.2
-1550,341.1,102.1,9.3,77,98.7,56.5,129.9,64.3,232.7,181.7,140.1,146.8,90.2,122.4,126.2,58.5,29.7,49.5,167.8,248.7,25.7,143.2,84.1,60.9,152.2,432.5,1427.3,2440,1231.2,1598.4,1671.3,2000.7,2577.5,1315.6,1650,2559.5,2658.8,2408.8,2161.9,3229,2082.3
-1540,196.9,59.8,61.6,126.7,217.9,267.6,194.5,80.7,215.5,113,107.4,233.2,347.8,158.2,26,87.4,48.4,40.4,202.5,0.6,52,28.5,351.6,67.5,142.3,520.7,736.1,810.9,1157.3,1068.8,915.9,1242.9,1148,1366.4,1752.6,1257.9,1284.2,1762.2,2643.4,2095.8,3564.2
-1530,5.9,132.1,121.5,117,84.3,159.7,221.1,104.4,164.6,359.8,148.8,69.1,113.2,104.5,214,127.6,172.1,197.5,151.9,47.7,159.9,38.4,163.7,124.1,79.6,134.1,335.6,877.2,1201.9,786.8,1005.5,822.6,933.2,1012,1338.1,1284.8,1101.3,1022.1,931.2,1586.7,1626.7
-1520,91.3,73.4,154.2,64.6,39.2,81.8,136.8,86.6,148.7,111.7,131.4,39.8,126.4,359.4,285.5,32.6,125.7,103,56.1,263.5,74.6,248.3,182.5,60.3,79.7,79.7,348.4,661.7,616,711.4,599.4,658.2,583,736.6,623.4,817.2,604.4,1108.2,695.3,1113.7,1362.6
-1510,61.2,192,112.9,120.5,44.5,220.1,125.3,81.8,199.2,92.2,168.6,202.1,159.8,239.8,120.5,76.7,144.9,21.1,47.3,79.5,62.2,91.9,167.7,43.6,63.6,104.4,114.4,287.7,387.5,601.9,717.8,388.9,643.1,709.4,651.6,703.5,528.8,452.6,942.3,547,914.5
-1500,138.5,177.3,96.3,132.6,216.1,73.8,96.8,68.7,95.4,101.9,182.2,193.3,279.2,248.7,253,183,238.2,48.9,175,311.8,156.8,165.9,263.1,376.8,46.4,109.3,140.9,384.4,242.7,405.2,492.4,339.6,371.5,414.1,254.4,203.8,249,467.2,747.6,727.4,464.1
-1490,27.4,210.5,111.2,80.4,114.8,16.4,57.9,138.3,203.2,141.2,220.4,90.1,95,78.5,98.4,389.6,157.9,81.3,54,268.3,106.3,99.4,36.5,80.1,21.2,62.5,53.6,73.9,85.5,443.4,200.2,210.6,537.3,220.5,266.3,255.2,492.7,344.2,514.3,387.9,354.1
-1480,115.5,197,310.7,97.2,93.6,18,194.7,321.3,284.8,0,17.7,68,62.8,206.4,160.2,16.2,50.5,275.6,263.9,270.1,37.6,106.1,111.9,79.2,101.2,153.7,69.1,182,106.6,208.2,97.8,186.2,250.7,181.3,138.2,162.4,197.7,315.9,407.3,332.4,572.2
-1470,83.3,176.1,83.7,131.3,0,187.3,156.2,196.8,133.5,248.3,82.6,107.4,32.6,265.6,102.9,119.7,196,194.9,245.4,313.5,249.6,112,101.2,96.2,92.7,250.9,64.3,7.2,34.9,155.5,125.8,60.5,162.9,292.8,52.7,188.4,384.1,314.8,241.4,219.4,317
-1460,94.5,100.8,155.1,132.9,48.7,19.7,73.9,52.1,99.4,196.2,122.4,96.1,164.2,108.7,211.6,161.8,274.4,60.5,85.3,34.7,89.6,144.6,103.7,263.4,126.6,20.7,160.6,63.6,135.4,86.7,143.9,67.1,55.5,226.3,101.4,286.1,92.7,54.5,288.4,172,289.7
-1450,205.5,151.9,141.4,118.7,219.7,157.3,89.5,219,178,77.8,155.6,112.2,97.7,63.1,133.4,139.6,167.8,148.8,115.1,75.3,80.7,212.8,297.9,188.9,95.7,80.7,51.9,47.5,103.3,135.3,77.8,119.2,389.6,61.9,116,115.8,34.7,16,74,141.1,149.3
-1440,90,228.9,0,315.8,187.5,92.9,44.3,209.1,176.8,126.5,41.6,93.9,179.4,116.9,117.5,16.1,184.1,163,225.6,200.6,47.3,154.3,179,256.1,187.6,66.1,40.7,110.9,23.8,105.5,80.1,184.5,240.6,101.5,151.7,206.1,302.8,101.4,235.3,146.7,41.2
-1430,243.2,55.5,162.9,41.4,43.1,67.7,148.5,247.7,280.1,224.9,133.7,163.4,74.5,179.5,111.5,114.7,158.4,81.9,180.6,293,63.3,163.6,234.9,131.6,84.9,49.3,170.7,155.1,170.6,59.8,159.8,254.7,65.3,99.8,79.3,125.9,173.3,77.3,236.1,121.1,290.7
-1420,167.7,73.4,183.6,112,79.7,214.3,93.3,172.1,169.1,113.7,181.1,167.5,148.5,99.7,81.2,177.1,211.3,59.5,101.7,83,177.8,182.6,104.9,162.8,84.9,137.1,79.7,213.8,124.2,115.3,458.8,52.1,151.2,65,141.2,207.1,119.7,133.2,194.6,67.3,196.5
-1410,372.3,59.2,153.5,0,151.5,152.5,213.4,259.8,124.6,74.6,63.1,121.6,101.5,71.9,95,132.2,148.7,233.5,307.2,100.2,345.8,355.2,166.3,125.5,51.2,296.4,76.3,70.1,169.9,305,139.9,278.4,90.5,202.5,43.7,2.7,96.8,105.3,72.2,248.3,232.3
-1400,199.5,133.7,198.1,111.7,144.4,142.3,171.3,79.1,299.2,5.7,111.6,75.8,171.3,115.1,242.9,313.4,144.2,186.3,6.5,256.8,127.6,225,183.7,212.2,159.6,123.7,94,181.7,25.2,366.8,281.6,127.3,60.2,158.7,227.7,152.3,111.4,199.7,50.9,53.6,106.7


==> Figures/2DTOF_figure/simulated_2DTOFscan_ND3.dat <==
0,1000,1010,1020,1030,1040,1050,1060,1070,1080,1090,1100,1110,1120,1130,1140,1150,1160,1170,1180,1190,1200,1210,1220,1230,1240,1250,1260,1270,1280,1290,1300,1310,1320,1330,1340,1350,1360,1370,1380,1390,1400,1410,1420,1430,1440,1450,1460,1470,1480,1490,1500,1510,1520,1530,1540,1550,1560,1570,1580,1590,1600,1610,1620,1630,1640,1650,1660,1670,1680,1690,1700,1710,1720,1730,1740,1750,1760,1770,1780,1790,1800,1810,1820,1830,1840,1850,1860,1870,1880,1890,1900,1910,1920,1930,1940,1950,1960,1970,1980,1990,2000
1300,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1310,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
1320,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1330,0,0,0,0,0,1,1,3,3,3,3,2,2,3,3,3,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2,2
1340,0,0,0,0,0,1,1,1,3,3,1,0,0,1,1,1,3,3,3,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4
1350,0,0,0,0,0,0,0,0,2,2,0,1,1,1,0,0,1,2,5,5,6,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4
1360,0,0,0,0,0,1,0,2,2,1,5,3,1,1,4,6,6,7,7,7,7,5,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6
1370,0,0,0,0,0,0,1,1,3,3,4,3,7,8,4,5,3,6,7,9,8,9,7,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6,6
1380,0,0,0,0,0,0,0,0,0,3,4,2,2,0,4,5,7,8,6,7,7,9,9,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10,10
1390,0,0,0,0,0,0,0,2,2,2,4,8,9,8,5,9,10,11,14,11,16,17,16,20,21,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23,23
1400,0,0,0,0,0,0,0,0,0,0,5,9,7,7,7,11,10,9,15,21,24,20,22,23,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27
1410,0,0,0,0,0,0,0,0,0,2,1,8,11,12,13,11,12,15,16,14,18,23,26,26,31,33,36,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35,35
1420,0,0,0,0,0,0,0,0,0,0,2,6,7,14,18,14,18,15,14,11,12,11,13,22,26,36,39,39,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41
1430,0,0,0,0,0,0,0,0,0,1,1,5,4,8,21,17,19,14,19,19,26,26,21,26,33,32,31,36,37,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36,36
1440,0,0,0,0,0,0,0,0,0,0,0,1,2,10,14,14,22,19,17,19,22,24,31,31,35,38,47,52,56,56,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57,57
1450,0,0,0,0,0,0,0,0,0,0,0,0,2,6,9,13,22,20,19,22,21,18,27,32,49,55,54,54,58,64,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73,73
1460,0,0,0,0,0,0,0,0,0,0,0,0,0,4,8,17,18,21,19,17,20,17,27,38,38,49,53,50,52,66,72,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83
1470,0,0,0,0,0,0,0,0,0,0,0,0,0,6,7,9,16,26,17,19,18,31,31,33,36,34,42,49,62,65,88,96,105,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106,106
1480,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,5,18,19,37,25,23,21,27,30,42,48,50,67,72,79,94,96,99,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101
1490,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,8,7,21,25,38,46,29,28,34,35,38,37,50,62,68,79,96,116,129,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136,136
1500,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,0,6,17,22,26,27,34,42,34,36,35,42,56,65,69,72,93,104,121,123,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126
1510,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,6,16,24,45,59,40,32,38,41,47,55,66,80,95,112,127,142,141,153,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149,149
1520,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,10,29,41,44,38,47,51,45,47,54,70,88,95,105,116,134,140,152,171,174,175,174,174,174,174,174,174,174,174,175,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174,174
1530,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,8,6,23,38,44,49,41,40,48,48,56,70,84,92,107,132,152,159,160,159,160,161,161,161,161,161,161,161,161,160,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161
1540,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,5,15,22,41,51,52,51,53,59,49,58,65,68,81,101,128,165,181,179,183,200,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202
1550,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,17,25,31,44,53,45,57,49,54,69,74,78,94,103,122,135,156,177,203,204,204,204,204,203,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204,204
1560,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,7,18,31,26,53,63,61,57,58,60,68,97,107,113,117,122,144,173,190,198,203,206,207,206,207,207,206,207,207,207,207,207,206,207,207,207,207,206,206,206,206,206,207,207,207,207,207,207,206,206,207,206,207,207,207,207,207,207,207,207,207,207,207,207,207,207,207,207,207,207,207,207,207,207,207,207,207,207,207,207,207
1570,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,5,8,18,30,40,59,62,63,47,55,51,68,81,98,130,149,170,188,209,212,201,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197
1580,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,6,12,29,39,54,63,71,61,47,69,73,83,102,107,124,149,166,174,200,215,238,242,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244
1590,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,7,6,12,40,55,41,59,65,66,53,61,59,81,99,121,140,155,186,210,224,234,230,233,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235,235
1600,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,9,17,34,50,55,61,62,55,70,70,87,88,115,133,149,147,157,186,205,233,233,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224,224
1610,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,2,6,10,23,23,58,45,64,41,51,53,73,89,96,101,106,135,148,172,163,169,165,171,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182,182
1620,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,12,25,31,43,54,51,49,45,62,70,63,65,77,103,122,147,144,180,189,202,208,216,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220,220
1630,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,8,12,20,37,56,68,68,51,53,50,78,82,94,100,117,126,148,159,174,189,200,204,226,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231,231
1640,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,10,17,27,46,55,66,52,55,55,63,81,85,92,110,126,142,160,171,182,181,205,206,212,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211,211
1650,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,4,10,20,52,56,64,69,55,67,70,84,67,97,97,103,122,142,163,172,177,200,213,224,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232,232
1660,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,4,10,18,32,48,49,59,63,66,63,72,78,82,95,120,142,159,168,185,195,196,213,214,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215
1670,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,3,9,14,33,46,66,59,61,58,55,60,67,75,74,92,117,138,141,145,163,197,207,217,209,214,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215,215
1680,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,6,5,27,27,40,56,52,56,63,56,62,60,62,85,95,113,127,140,158,186,206,209,211,228,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227,227
1690,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,4,16,19,34,37,54,67,55,54,59,49,64,79,87,105,127,155,164,178,190,177,192,193,208,219,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218,218
1700,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,3,3,10,13,20,42,44,57,58,65,51,61,63,70,84,84,96,96,116,127,142,143,171,201,202,205,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210
1710,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,3,6,13,20,28,33,60,58,70,45,66,54,71,66,76,68,92,106,121,133,164,170,175,183,210,217,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221,221
1720,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,7,11,13,21,34,37,70,58,72,59,55,53,56,61,86,110,124,118,130,144,170,190,188,179,204,218,222,222,222,222,222,222,223,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222,222
1730,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,3,9,10,18,26,44,45,37,54,46,41,63,64,68,70,92,84,95,127,142,154,152,146,149,162,175,195,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196,196
1740,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,2,6,9,18,18,24,43,42,47,46,52,45,41,58,70,74,84,112,114,117,120,135,147,156,178,188,195,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210,210
1750,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,3,5,11,8,9,24,34,42,48,49,45,58,53,48,56,69,78,92,114,130,129,126,133,141,164,178,183,183,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188
1760,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,3,6,6,6,15,19,27,34,39,43,41,40,44,39,42,49,54,65,88,100,111,122,135,136,154,137,128,150,154,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152,152
1770,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,4,5,5,11,21,21,46,38,36,46,39,50,47,51,57,53,60,79,79,86,109,124,133,140,147,139,132,135,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140,140
1780,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,6,2,8,15,8,21,38,23,35,33,53,41,28,50,50,55,63,66,84,103,112,121,127,129,122,121,127,133,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130,130
1790,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,7,5,4,7,11,13,26,34,36,40,33,33,39,37,32,35,40,41,66,75,84,100,110,119,105,113,129,137,142,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145,145
1800,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,3,8,6,14,20,23,25,30,30,35,28,31,38,39,46,49,54,51,65,89,83,107,108,116,117,131,125,127,139,141,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142,142
1810,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,5,5,3,7,9,19,19,23,32,26,32,21,34,31,33,33,43,52,54,58,59,79,96,96,85,91,95,100,112,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114
1820,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,3,1,6,7,11,12,19,23,23,27,32,26,36,29,34,45,44,47,54,53,63,78,82,83,81,86,93,92,92,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96
1830,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,1,8,6,10,13,16,20,23,17,22,34,26,29,34,24,40,36,38,38,44,47,71,75,79,83,74,89,92,97,98,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97,97
1840,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,2,8,10,6,15,13,19,19,16,18,17,31,34,31,25,26,28,36,49,50,51,74,75,76,77,73,81,74,78,76,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77
1850,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,5,7,7,9,13,16,16,18,21,18,25,27,24,25,29,41,34,33,46,43,46,63,67,63,58,61,71,85,88,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87,87
1860,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,2,3,4,7,11,15,24,14,17,21,17,24,33,23,22,26,30,25,30,37,53,63,63,65,72,75,58,71,74,67,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70
1870,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,2,4,7,9,6,13,11,16,13,12,12,25,20,22,17,22,24,24,22,42,55,70,60,58,61,62,59,58,53,63,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70,70
1880,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,3,2,4,7,7,13,13,11,13,18,15,17,21,19,29,22,21,24,30,32,38,37,35,50,64,59,64,57,69,60,56,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62,62
1890,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,4,8,9,5,9,17,9,11,13,18,15,11,16,21,25,23,23,24,33,42,40,40,46,54,47,50,43,44,48,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56,56
1900,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,0,2,2,6,7,11,10,15,17,14,13,15,14,21,17,24,31,32,30,33,29,34,44,42,48,48,46,54,50,56,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60,60
1910,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,2,2,4,6,10,9,6,8,12,16,9,13,17,18,23,21,22,20,17,24,26,43,38,40,48,45,38,43,43,40,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53
1920,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,4,3,8,7,5,7,14,12,8,13,10,14,24,17,17,17,23,28,27,29,28,36,40,40,47,35,33,41,39,35,44,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46,46
1930,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,2,1,5,4,7,7,2,7,6,14,13,6,8,7,11,12,17,13,19,29,19,22,31,29,32,31,24,45,47,41,42,42,43,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45
1940,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,2,5,0,2,5,5,5,14,13,19,11,9,10,16,16,15,16,20,17,21,15,21,17,26,26,28,26,33,41,40,41,41,47,47,47,47,47,47,47,47,47,47,47,47,47,47,47,47,47,47,47,47,47,47,47,47,47,47,47
1950,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,3,3,2,3,9,5,8,8,13,6,7,8,6,10,12,16,17,14,11,21,29,36,28,23,33,36,31,27,35,43,45,45,43,43,43,43,43,43,43,43,43,43,43,43,43,43,43,43,43,43,43,43,43,43,43,43,43
1960,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,1,4,2,9,13,6,12,10,10,7,7,9,5,11,12,16,18,23,22,27,20,18,27,21,27,23,29,28,31,41,38,38,38,38,38,38,38,38,38,38,38,38,38,38,38,38,38,38,38,38,38,38,38,38,38
1970,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,3,5,4,1,9,12,8,3,8,6,12,12,10,6,6,9,10,11,17,25,20,22,23,25,39,33,27,27,24,23,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24
1980,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,4,7,1,3,6,4,6,9,9,6,7,8,4,7,6,11,9,15,14,19,26,17,20,20,29,24,24,18,22,28,27,29,30,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29,29
1990,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,4,5,0,3,2,4,5,4,7,2,6,5,4,4,12,5,8,7,11,8,14,17,9,14,13,13,17,18,23,23,18,22,25,26,23,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26
2000,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,3,2,4,9,2,6,4,3,6,7,7,9,10,12,8,15,10,16,15,19,20,20,18,12,12,14,14,16,24,28,32,26,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27
2010,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,2,6,6,8,11,5,5,3,5,2,7,2,9,7,4,7,11,10,9,7,11,9,12,24,23,21,14,17,18,18,23,26,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27,27
2020,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,4,5,3,4,2,2,5,7,3,6,4,4,5,3,7,6,8,12,11,12,10,15,14,13,15,13,16,17,17,13,17,22,23,25,25,25,25,25,25,25,25,25,25,25,25,25,25,25,25,25,25,25
2030,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,1,1,2,5,5,6,5,4,1,4,6,7,7,6,7,5,4,5,5,8,4,11,12,17,18,17,14,18,25,21,21,19,19,15,16,16,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17
2040,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,3,2,5,4,3,2,2,3,2,4,4,12,6,4,5,8,12,7,5,6,13,17,11,17,14,11,12,10,15,17,18,25,26,19,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21,21
2050,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,1,1,2,2,5,2,5,4,6,5,3,3,5,8,7,3,6,5,8,5,12,16,17,12,16,13,18,16,18,12,14,14,17,18,21,23,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24,24
2060,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,0,1,0,2,2,8,2,7,3,1,5,3,3,5,5,9,8,3,8,7,5,8,6,14,16,7,8,7,6,9,8,17,19,18,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17,17
2070,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,1,2,4,4,2,4,3,1,3,1,2,4,6,8,10,5,9,6,5,6,5,7,8,13,12,9,14,18,13,12,13,16,17,21,16,15,17,18,18,18,18,18,18,18,18,18,18,18,18,18,18
2080,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,1,0,1,5,4,3,3,3,2,3,4,5,3,4,5,2,4,6,3,3,4,7,6,12,12,7,8,10,5,8,11,11,15,18,17,15,20,18,18,18,18,18,18,18,18,18,18,18,18,18,18
2090,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,2,0,2,0,0,1,0,2,2,1,2,1,4,4,4,0,2,4,4,2,5,4,7,5,3,8,10,12,16,14,12,10,10,11,9,9,9,8,8,8,8,8,8,8,8,8,8,8,8,8,8
2100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,4,0,1,1,6,0,4,5,3,4,3,1,2,1,2,5,7,7,7,7,2,10,10,7,11,9,14,16,11,15,15,10,8,9,9,9,9,9,9,9,9,9,9,9,9
2110,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,1,3,0,2,3,1,1,2,1,3,3,2,2,4,6,6,3,2,4,5,6,5,5,12,9,10,10,7,12,16,8,4,6,8,9,8,10,8,9,9,9,9,9,9,9,9,9,9,9
2120,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,2,2,1,2,1,0,1,1,1,2,1,2,3,1,7,3,3,3,4,3,1,5,5,6,7,12,9,9,11,7,8,9,6,11,9,9,11,11,11,11,11,11,11,11,11,11,11,11,11
2130,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,4,3,1,0,0,1,1,2,3,2,3,4,4,3,2,3,7,4,4,4,3,5,3,9,10,11,11,10,15,10,8,8,8,7,9,10,10,10,10,10,10,10,10,10
2140,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,1,3,2,3,0,1,2,1,2,2,3,2,2,3,5,2,5,8,4,1,7,3,7,8,9,9,11,8,6,10,13,12,7,11,13,12,10,12,12,12,12,12,12,12,12,12
2150,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,3,1,5,0,1,0,0,1,1,1,5,2,3,5,3,5,3,2,3,8,4,3,6,11,11,10,11,13,7,10,9,6,4,5,8,7,9,7,7,7,7,7,7,7,7
2160,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,4,1,0,2,0,1,2,0,2,2,2,4,3,3,2,0,2,3,5,4,4,2,3,5,3,3,8,10,6,4,4,5,8,5,7,8,12,9,10,10,10,10,10,10,10,10
2170,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,0,0,4,1,3,2,2,2,1,1,0,3,4,5,1,2,3,1,2,1,1,4,6,4,6,8,9,4,7,6,2,5,7,8,4,5,5,6,8,9,11,11,11,11,11,11
2180,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,4,2,1,3,2,3,3,0,1,1,0,2,3,1,2,1,3,2,2,4,1,3,7,2,4,8,7,10,11,9,8,10,6,9,9,5,5,5,7,6,6,6,6,6
2190,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,1,0,0,1,3,2,0,1,0,0,1,2,3,3,2,4,1,3,1,1,1,2,4,4,6,1,7,5,7,8,6,9,7,4,1,2,3,3,10,10,10,10,10
2200,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,3,0,1,0,1,2,1,1,1,0,0,0,2,3,0,3,4,5,3,1,1,2,4,1,2,6,3,4,5,4,5,9,5,6,4,5,7,9,9,7,7,7,7
2210,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,1,0,2,2,0,0,0,0,0,1,1,1,1,1,4,1,3,3,2,0,1,3,1,4,3,4,6,4,3,5,4,6,7,5,8,9,6,6,5,8,7,8,8
2220,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,1,0,1,1,0,0,0,0,1,1,0,3,2,2,1,2,4,6,6,2,4,4,2,6,4,3,5,5,2,5,10,7,9,6,3,3,3,4,4,5,5
2230,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,1,0,2,0,0,1,0,0,1,1,1,2,3,3,1,1,2,3,6,2,0,2,4,4,2,4,3,5,3,1,5,6,5,5,3,5,7,5,3,3
2240,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,0,2,1,2,0,0,0,0,1,1,3,2,2,1,0,2,3,2,1,3,2,2,3,5,6,3,5,12,9,6,6,6,4,4,6,5,8,9,8,5
2250,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,2,0,0,0,0,1,0,0,3,4,2,0,2,3,10,3,4,1,5,2,1,4,3,2,2,2,4,4,6,12,5,4,6,5,8,7,4,3
2260,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,2,0,0,0,0,0,0,0,0,0,2,1,4,1,3,6,2,2,2,3,1,3,3,3,5,3,1,1,5,7,6,5,2,2,1,3,3,2
2270,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,1,0,2,0,0,0,0,1,1,0,0,0,2,0,3,2,0,1,2,3,1,5,2,3,1,5,2,6,7,5,8,7,6,4,4,4,4,6,3,6
2280,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,2,0,0,0,0,0,0,0,2,5,1,2,1,2,0,1,1,1,2,2,1,0,1,1,0,2,3,4,8,4,3,3,3,2,1,0
2290,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,2,0,0,0,0,0,1,0,0,2,1,1,1,2,2,0,1,3,1,1,1,2,1,5,6,5,5,5,1,3,3,4,2,1
2300,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,1,0,0,0,0,0,0,1,1,1,2,2,2,0,0,1,0,1,2,0,2,2,2,3,2,8,8,8,7,4,8,7,6
2310,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,1,1,1,1,0,0,2,2,1,3,1,0,1,0,2,4,3,1,2,1,2,4,6,5,3,4
2320,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,2,0,0,3,2,5,3,4,1,3,0,1,1,2,1,3,2,1,0,1,2,5,4,3,3
2330,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,1,0,0,0,1,0,0,0,0,0,1,0,1,1,0,1,1,1,1,2,2,1,1,4,3,3,3,2,6,2,1,2,5,4,8,4,4
2340,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,0,0,0,0,1,0,1,0,0,0,1,1,1,0,0,0,0,3,2,1,1,1,0,0,0,4,2,2,2,3,3,1,3,5,5
2350,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,1,2,1,0,1,1,1,0,0,2,1,1,0,2,4,1,1,1,4,0,0,2,2,3,5,3,3,2,5,5
2360,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,0,0,0,1,0,0,0,0,1,1,2,2,1,1,0,3,1,3,1,1,0,0,0,2,2,1,1,2,4
2370,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,2,0,1,2,2,0,2,1,1,3,0,2,7,2
2380,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,0,1,0,0,1,1,3,2,1,1,1,0,0,1,3,3,3,3,2,1
2390,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,0,1,0,0,0,1,0,0,1,2,1,1,0,0,0,1,0,1,3,2,1,1,1,1,2,2,2,1,1,0
2400,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,0,1,1,0,0,0,1,1,1,0,0,0,2,0,1,2,0,1,2,1,1,0,1
2410,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,0,0,0,1,0,1,0,0,1,1,1,0,0,0
2420,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0,0,2,1,0,0,1,0,0,0,0,1,0,0,0,0
2430,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,0,1,0,1
2440,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0,2,0,0,1,0,0,1,1,0,0,1,0,0,0,1
2450,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,1,1,0,0,0,0,0,0,0,2,0,1,0,2,1,1,1
2460,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,0,0,0,1,1,0,0,0
2470,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,1,0,0,0,0,0,0,2,1,1,0,0,0,0,0,0
2480,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,0,0
2490,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0,1,0
2500,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,1,1
2510,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,0,0,0,0,0,1
2520,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0
2530,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0
2540,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,1,0,0,1
2550,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0
2560,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,1,0,0,0,2,0,0
2570,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0
2580,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2590,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2600,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0
2610,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2620,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2630,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0
2640,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2650,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2660,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2670,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2680,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2690,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2700,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2710,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2720,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2730,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2740,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0
2750,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2760,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2770,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2780,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2790,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2800,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2810,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2820,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2830,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2840,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,1,0,0,0,1
2850,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2860,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0
2870,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2880,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2890,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2900,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2910,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2920,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2930,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2940,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2950,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2960,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2970,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2980,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0
2990,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3000,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3010,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3020,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3030,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3040,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3050,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3060,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3070,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3080,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3090,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3110,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3120,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3130,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3140,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3150,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3160,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3170,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3180,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3190,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3200,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3210,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3220,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3230,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3240,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3250,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3260,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3270,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3280,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3290,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3300,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3310,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3320,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3330,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3340,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3350,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3360,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3370,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3380,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3390,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3400,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3410,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3420,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3430,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3440,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3450,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3460,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3470,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3480,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3490,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3500,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3510,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3520,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3530,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3540,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3550,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3560,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3570,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3580,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3590,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3600,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Figures/2DTOF_figure/simulated_2DTOFscan_NH3.dat <==
0,1000,1010,1020,1030,1040,1050,1060,1070,1080,1090,1100,1110,1120,1130,1140,1150,1160,1170,1180,1190,1200,1210,1220,1230,1240,1250,1260,1270,1280,1290,1300,1310,1320,1330,1340,1350,1360,1370,1380,1390,1400,1410,1420,1430,1440,1450,1460,1470,1480,1490,1500,1510,1520,1530,1540,1550,1560,1570,1580,1590,1600,1610,1620,1630,1640,1650,1660,1670,1680,1690,1700,1710,1720,1730,1740,1750,1760,1770,1780,1790,1800,1810,1820,1830,1840,1850,1860,1870,1880,1890,1900,1910,1920,1930,1940,1950,1960,1970,1980,1990,2000
1200,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1210,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1220,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1230,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1240,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1250,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1260,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1270,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1280,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1290,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1300,0,1,0,0,1,1,1,0,0,0,0,0,0,0,0,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
1310,0,0,0,0,0,0,1,1,1,1,0,1,1,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1320,0,0,0,0,1,1,1,1,0,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
1330,0,0,0,0,1,2,0,2,3,2,1,3,4,3,4,5,5,5,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4
1340,0,0,0,0,1,3,7,6,5,4,5,4,6,4,3,5,6,8,8,8,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7,7
1350,0,0,0,0,0,0,2,3,6,4,4,1,2,2,2,4,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5
1360,0,0,0,0,0,0,1,6,10,14,9,6,6,5,5,7,11,9,8,7,6,8,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9,9
1370,0,0,0,0,0,0,1,3,5,8,4,11,13,10,12,13,10,9,8,8,9,10,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11,11
1380,0,0,0,0,0,0,0,1,5,4,9,14,15,15,14,17,18,14,14,13,11,15,16,13,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14,14
1390,0,0,0,0,0,0,0,0,0,5,11,14,18,17,17,13,17,20,18,18,22,24,24,25,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26
1400,0,0,0,0,0,0,0,1,0,5,7,14,16,20,15,16,14,17,19,20,21,24,25,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28,28
1410,0,0,0,0,0,0,0,0,0,0,6,15,18,14,18,17,23,20,23,25,31,29,34,38,39,40,41,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42
1420,0,0,0,0,0,0,0,0,0,0,4,7,8,19,19,22,22,21,24,24,22,25,28,29,32,35,39,43,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44,44
1430,0,0,0,0,0,0,0,0,0,0,5,3,9,13,25,26,24,22,24,19,24,30,30,32,33,34,36,35,38,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39,39
1440,0,0,0,0,0,0,0,0,0,0,1,3,6,5,12,28,25,21,23,18,22,28,28,26,24,26,28,32,36,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41,41
1450,0,0,0,0,0,0,0,0,0,0,0,1,5,15,23,26,29,33,28,26,20,20,27,28,31,31,35,48,54,59,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64,64
1460,0,0,0,0,0,0,0,0,0,0,0,0,3,7,8,18,22,23,19,18,17,18,23,28,28,34,40,44,53,62,73,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78,78
1470,0,0,0,0,0,0,0,0,0,0,0,0,3,2,8,15,23,27,32,36,33,29,28,31,33,39,46,51,57,65,78,86,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95,95
1480,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,8,15,24,23,34,21,16,18,22,25,30,36,49,53,65,71,89,101,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114,114
1490,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,4,7,25,33,34,41,34,29,26,32,30,35,40,50,59,72,87,104,115,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124,124
1500,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,11,14,22,32,31,31,31,24,24,32,39,43,53,66,79,91,112,132,155,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161,161
1510,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,4,11,16,30,40,35,45,40,37,40,49,56,63,68,79,96,115,142,163,191,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197,197
1520,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,5,7,11,20,30,38,39,41,36,33,42,44,50,64,83,108,122,153,169,197,227,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229,229
1530,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,4,2,10,12,16,25,37,34,40,41,44,53,62,76,92,108,131,155,178,211,230,250,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253,253
1540,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,7,4,8,23,33,45,41,45,34,40,42,49,61,72,94,120,147,180,213,241,276,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298,298
1550,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,2,10,4,19,27,36,28,34,41,41,46,56,73,90,119,147,173,205,241,278,304,320,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323,323
1560,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,12,15,25,30,43,53,57,54,50,55,67,103,119,145,170,204,223,256,284,305,308,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309,309
1570,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,2,7,11,23,33,40,51,61,65,70,80,99,100,110,130,157,189,234,277,307,324,346,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356,356
1580,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,6,14,31,28,37,43,51,61,67,75,93,106,129,162,190,231,269,316,339,348,343,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350,350
1590,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,5,15,21,32,34,44,55,64,61,73,86,102,111,130,148,173,224,300,339,366,379,370,358,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357,357
1600,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,6,13,24,19,39,52,67,67,72,74,99,121,139,165,199,244,280,323,351,359,348,339,330,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331,331
1610,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,4,16,25,25,29,43,63,63,63,83,98,107,128,146,166,193,227,267,280,285,287,271,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266,266
1620,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,5,7,24,26,37,52,63,55,73,71,86,114,129,142,163,193,240,268,277,296,317,308,319,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322,322
1630,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,1,5,10,13,20,24,31,62,57,72,81,80,94,109,139,162,180,203,222,242,281,285,264,269,263,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260,260
1640,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,3,11,16,22,24,38,53,62,72,89,94,105,132,156,168,189,202,245,268,270,279,284,281,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270,270
1650,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,4,11,16,25,37,60,69,72,69,76,91,103,103,130,154,170,217,250,280,287,275,289,290,284,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281,281
1660,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,8,13,17,25,33,58,68,73,74,77,92,104,105,126,154,164,212,251,261,267,258,256,256,245,244,244,243,244,244,244,244,244,243,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244,244
1670,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8,8,17,19,32,46,66,61,64,91,94,89,110,135,157,159,159,192,230,245,234,228,223,224,236,235,237,236,236,235,235,236,236,236,235,235,235,236,235,234,235,235,235,236,235,236,235,236,236,235,235,236,235,235,235,236,235,236,236,236,236,236,236,236,236,236,236,236,236,236,236,236,236,236,236
1680,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,5,6,16,17,28,63,62,61,61,72,76,85,97,105,124,142,167,195,199,214,205,220,230,225,227,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226,226
1690,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,1,3,8,16,23,44,52,78,53,58,73,80,92,96,135,142,148,165,181,219,231,226,224,227,235,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241,241
1700,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,12,9,16,33,50,52,48,69,68,63,77,101,110,115,136,163,180,171,166,189,195,193,196,199,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202,202
1710,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,4,11,11,26,44,57,68,61,78,71,83,84,96,103,117,145,167,181,179,176,200,204,213,232,231,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234,234
1720,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5,9,10,11,17,27,43,57,63,68,76,71,80,81,92,114,124,135,154,184,194,205,196,208,222,234,236,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238,238
1730,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,7,11,18,30,33,49,54,54,67,64,62,73,73,84,99,115,126,142,147,156,179,188,205,217,238,263,264,265,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264,264
1740,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,10,16,17,27,44,50,65,57,72,64,60,69,89,98,112,120,123,116,121,141,154,167,176,178,187,212,214,214,214,214,214,215,214,214,214,214,214,214,214,214,214,214,215,214,214,214,214,214,214,214,214,214,214,214,214,214,214,214,214,213,214,214,214,214,214,214,214,214,214,214
1750,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,2,4,6,9,22,33,49,64,62,43,53,59,65,80,87,69,86,101,111,102,116,142,148,151,168,188,203,222,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223,223
1760,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,8,11,17,18,30,37,47,42,55,47,50,65,66,77,87,91,84,95,104,107,106,117,123,145,163,179,195,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194,194
1770,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,7,9,20,24,44,51,45,50,56,61,52,49,52,55,54,49,70,75,94,109,113,133,143,152,169,176,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188,188
1780,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,1,4,7,16,21,27,31,53,53,50,53,51,56,59,72,70,67,61,64,73,89,88,98,99,122,126,129,157,159,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160,160
1790,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,4,4,7,15,18,32,47,52,40,44,46,52,56,45,59,73,67,79,71,87,98,105,111,109,116,128,147,161,168,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169,169
1800,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,5,6,10,19,33,49,38,43,33,38,47,46,61,71,73,58,61,77,81,98,102,111,118,138,134,149,158,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164,164
1810,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,4,6,6,12,25,40,36,34,36,34,41,36,58,55,53,52,61,75,81,83,96,92,105,104,121,133,132,151,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157,157
1820,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,1,0,9,17,28,30,33,36,35,42,38,46,44,34,39,45,52,57,73,84,95,109,111,114,113,111,132,144,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147,147
1830,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,3,7,18,22,26,35,37,31,31,32,40,39,38,44,53,61,75,72,75,82,98,98,101,108,122,137,137,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139,139
1840,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,6,11,17,24,34,37,37,30,38,36,35,44,38,48,45,54,58,64,67,81,86,90,105,105,104,105,115,120,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122,122
1850,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,1,6,7,21,23,26,27,30,38,38,26,37,39,42,48,50,56,59,62,67,71,84,84,88,90,92,100,118,124,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126,126
1860,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,4,4,5,6,14,34,27,26,35,20,30,23,28,23,34,39,43,48,56,55,67,71,69,80,90,86,89,92,103,107,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108,108
1870,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,2,1,5,8,15,17,20,21,31,27,35,25,39,33,27,38,40,52,55,61,60,73,70,70,74,81,89,91,97,105,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113,113
1880,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,1,3,10,5,18,21,20,30,39,28,24,20,29,27,29,35,41,43,52,62,65,70,77,88,90,92,92,85,95,100,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101,101
1890,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,2,3,8,8,9,11,19,23,20,31,23,22,26,22,20,27,33,47,46,51,65,66,63,63,72,73,81,92,98,101,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102,102
1900,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,2,5,8,13,18,18,13,17,24,26,31,21,32,18,25,25,26,39,55,64,68,64,72,72,74,76,81,85,89,99,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96,96
1910,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,3,5,13,11,11,18,18,20,18,22,23,24,25,29,28,30,37,47,49,50,60,65,69,72,71,72,68,72,75,82,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83,83
1920,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,3,5,4,16,12,17,22,18,23,16,22,19,31,38,33,32,35,31,34,46,56,50,48,54,59,65,61,66,72,75,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77,77
1930,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,1,1,0,3,3,8,8,13,13,14,17,18,16,20,20,23,34,33,35,30,33,30,37,39,45,48,52,43,45,49,59,62,63,57,61,63,63,63,63,63,63,63,63,63,63,63,63,63,63,63,63,63,63,63,63,63,63,63,63,63,63,63
1940,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,4,7,6,14,16,17,15,18,20,17,15,20,18,20,21,27,25,25,34,38,38,48,48,50,54,57,62,67,66,69,68,68,68,68,68,68,68,68,68,68,68,68,68,68,68,68,68,68,68,68,68,68,68,68,68,68
1950,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,1,9,9,14,16,15,16,14,11,21,16,19,20,27,21,32,32,37,39,43,45,42,44,48,52,47,53,54,58,55,54,54,55,54,55,55,54,55,55,55,54,54,54,55,55,55,55,55,55,55,55,55,55,55,55
1960,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,1,1,2,5,5,7,9,11,13,10,9,19,18,21,13,14,19,19,24,26,31,27,33,39,31,44,42,44,51,55,56,55,50,60,62,65,65,65,65,65,65,65,65,65,65,65,65,65,65,65,65,65,65,65,65,65,65,65,65,65
1970,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,2,8,7,9,9,10,8,5,13,9,10,16,10,19,21,16,23,29,28,39,41,39,37,45,40,48,49,49,47,47,54,59,55,55,55,55,56,55,56,56,56,56,55,55,55,56,56,56,56,56,56,56,56,56,56,56
1980,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,4,5,8,6,10,9,13,11,15,13,13,11,12,19,26,23,25,25,34,33,26,34,31,30,42,43,43,46,51,47,52,53,55,55,55,55,55,55,55,55,55,55,55,55,55,55,55,55,55,55,55,55,55,55,55
1990,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,3,2,4,2,1,1,13,8,10,14,12,9,12,19,14,17,13,25,28,24,32,38,33,37,34,36,31,33,32,37,39,42,47,52,54,54,54,54,54,54,54,54,54,54,54,54,54,54,54,54,54,54,54,54,54,54
2000,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,0,2,4,6,4,7,7,10,13,11,12,12,18,17,14,16,10,19,21,21,26,34,32,28,27,27,32,39,50,47,44,50,52,57,55,55,55,55,55,55,55,55,55,55,55,55,55,55,55,55,55,55,55,55,55
2010,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,1,5,3,6,7,8,10,6,5,15,19,13,18,16,11,12,17,23,19,30,35,32,30,39,47,49,46,44,45,52,59,58,59,58,58,58,58,58,58,58,58,58,58,58,58,58,58,58,58,58,58,58,58
2020,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,4,6,6,2,5,6,2,7,11,8,5,8,7,7,11,15,7,12,7,17,21,18,18,11,25,30,31,35,40,36,40,40,41,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45
2030,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,4,4,11,7,9,5,8,3,10,10,7,13,14,12,14,16,14,20,25,28,20,25,27,30,35,36,35,34,39,35,38,38,39,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40,40
2040,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,4,4,4,6,5,7,3,1,7,4,9,11,12,9,11,10,14,16,16,10,8,18,25,26,29,31,26,25,30,32,34,36,40,41,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42,42
2050,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,2,7,7,7,10,5,5,8,3,8,8,6,5,16,12,7,7,16,17,23,23,21,20,23,27,29,27,28,25,33,35,34,38,45,46,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45,45
2060,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,4,6,4,10,11,2,9,2,5,7,6,8,12,9,5,15,11,15,15,15,17,19,26,28,24,27,26,29,32,38,35,43,40,45,49,49,49,49,49,49,49,49,49,49,49,49,49,49,49,49
2070,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,1,1,5,4,6,3,5,3,3,3,5,4,6,9,8,14,10,12,11,14,17,16,15,16,22,24,24,19,25,24,27,28,31,38,45,48,51,53,53,53,53,53,53,53,53,53,53,53,53,53,53,53
2080,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,4,4,5,9,5,5,3,4,6,6,10,7,11,15,13,11,8,10,8,8,11,12,13,13,10,16,21,22,25,24,24,32,36,35,34,34,34,34,34,34,34,34,34,34,34,34,34,34,34
2090,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,5,4,8,2,3,3,5,3,8,4,7,5,7,8,12,7,5,8,10,12,10,8,12,17,10,11,10,17,18,15,17,26,33,39,38,35,35,35,35,35,35,35,35,35,35,35,35,35
2100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,8,4,5,7,4,2,3,5,4,5,2,7,4,6,6,5,7,3,5,2,5,5,6,12,12,12,16,13,10,12,18,24,23,22,24,19,20,20,20,20,20,20,20,20,20,20,20,20
2110,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,1,0,3,5,4,3,6,5,4,6,2,3,5,9,3,6,4,7,11,8,3,5,7,9,14,20,18,21,11,13,22,21,24,22,24,23,27,30,28,27,27,27,27,27,27,27,27,27,27,27
2120,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,4,3,2,6,2,3,2,3,4,5,3,5,4,2,4,6,4,3,11,4,5,7,6,11,14,18,15,13,8,11,12,15,19,22,22,25,27,27,27,27,27,27,27,27,27,27,27
2130,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,1,1,0,1,3,2,5,3,3,3,6,3,3,2,8,3,2,3,5,4,3,5,5,3,2,6,7,10,9,11,13,13,16,17,18,15,13,11,11,14,15,15,15,15,15,15,15,15,15,15,15
2140,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,3,4,6,3,2,2,1,1,3,1,4,2,3,4,4,2,5,6,7,8,8,13,6,6,5,10,14,17,15,17,14,15,15,19,19,18,20,21,21,21,21,21,21,21,21,21
2150,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,4,2,4,3,3,3,5,6,4,1,5,9,7,8,5,11,6,10,6,3,4,4,6,8,13,8,11,15,17,20,23,19,21,23,24,26,26,25,25,25,25,25,25,25,25
2160,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,4,2,5,3,3,1,2,4,3,2,2,4,4,2,3,3,8,5,7,5,6,10,5,8,10,7,13,11,14,17,13,17,12,12,13,16,18,17,17,17,17,17,17,17,17
2170,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,2,1,2,1,3,4,2,2,2,0,3,1,3,3,11,8,6,2,3,4,8,6,7,4,4,7,7,8,4,8,12,10,12,11,14,13,15,17,17,17,17,17,17
2180,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,4,3,2,1,1,1,1,3,1,2,1,2,2,6,3,2,2,6,4,3,4,4,1,5,12,8,8,9,14,15,11,11,8,10,8,9,12,10,8,8,8,8,8
2190,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,3,3,1,3,1,2,2,1,1,2,2,4,6,2,2,3,4,2,4,6,5,3,11,9,12,8,14,9,9,10,12,15,13,11,10,11,12,14,14,14,14
2200,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,2,3,1,2,2,1,2,1,3,1,0,0,1,2,3,1,1,3,6,7,7,5,6,5,8,6,3,7,7,10,6,3,3,7,6,5,4,5,9,10,10,10
2210,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,3,2,1,0,2,0,1,2,0,0,0,5,3,4,3,0,2,3,2,1,2,3,4,4,3,4,3,3,5,5,9,11,10,11,12,12,11,11,12,12,12
2220,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,3,2,0,2,1,1,3,4,2,0,1,4,2,1,1,5,4,3,2,3,3,5,4,5,7,9,6,9,4,1,3,4,5,4,5,6,6,7,8,9
2230,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,5,2,2,3,3,3,1,1,3,4,0,2,3,4,1,5,3,6,3,3,2,5,0,5,4,5,4,3,4,4,3,2,5,5,5,6,8,10,7,7,9
2240,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,3,2,1,1,4,2,1,1,3,0,0,3,0,3,3,1,1,3,2,0,0,0,3,4,6,10,12,6,5,5,5,3,3,3,4,5,2,2,2,3
2250,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,4,2,2,1,4,3,1,2,3,1,0,0,2,1,1,0,3,0,3,3,4,4,2,4,4,5,6,8,5,6,7,7,5,3,4,5,5,6,11,11
2260,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,0,4,2,2,2,1,2,0,0,1,2,2,1,2,3,1,0,1,1,2,2,1,5,4,5,5,4,4,4,3,5,3,2,3,4,2,2,3
2270,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,0,0,1,0,3,2,3,3,3,1,1,0,0,1,2,3,1,1,1,4,1,3,1,3,4,3,5,4,2,4,5,6,7,5,5,2,2,4,2
2280,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,1,3,2,0,1,1,1,1,1,0,0,0,0,1,4,1,2,2,3,1,3,2,3,1,2,4,5,4,6,7,5,5,7,6
2290,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,2,2,1,2,0,0,1,4,2,1,0,0,1,4,1,1,1,3,2,2,2,1,2,5,6,5,5,5,7,6,4,2,3,3,4,2
2300,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,2,1,1,1,0,1,1,1,0,0,2,2,0,1,1,1,1,3,0,0,1,3,4,5,5,4,4,2,4,3,4,4,2,3,2
2310,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,2,0,0,2,1,0,0,0,2,1,1,2,1,1,3,1,1,1,4,3,2,2,2,1,1,1,1,2,1,0,0,1
2320,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,2,1,1,0,0,2,0,2,1,1,0,0,0,0,1,1,1,0,2,0,2,2,1,1,2,5,4,1,3,4,2,3,2,2,4
2330,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,2,2,0,2,1,0,0,0,0,0,0,1,1,0,2,0,1,1,2,1,2,3,4,5,5,2,3,3,3,3,4,4
2340,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,2,0,1,1,1,1,0,0,0,0,0,2,4,0,1,1,2,3,0,0,3,2,2,4,3,4,3,1,1,4,5
2350,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,3,0,0,0,0,0,0,2,1,0,0,0,0,0,1,0,2,2,1,4,3,2,1,0,2,1,1,1,2,2,2,3
2360,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,1,0,0,0,0,0,0,0,2,0,1,0,0,1,0,2,1,2,0,0,1,1,0,1,1,1,2,2,3,4
2370,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,2,2,2,0,0,1,0,0,0,1,1,0,1,2,3,1,2,3,3,3,3,1,2,0,1,0,1,0,0,1,2
2380,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,2,1,1,0,0,0,0,0,1,1,2,1,1,1,1,1,1,0,1,1,1,2,0,0,0,1,4
2390,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,1,1,0,1,3,2,0,2,2,2,2,2,1,2,1,1,0,1,0,0
2400,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,0,0,0,1,1,0,0,0,0,0,0,1,0,1,2,0,0,3,0,1,2,0,1,0,0,1,1
2410,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,3,1,0,1,1,0,0,0,0,0,0,0,1,0,0,1,0,1,2,2,1,0,0,0,0,0,0
2420,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,1,0,1,0,3,0,2,2,2,0,1
2430,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,1,1,0,0,0,0,0,0,0,0,1,0,0,1,0,0,1,1,1,1,2,1,1,1,3
2440,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,1,0,0,2,1,0,0,0,0,1,0,1,0,0,0
2450,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,1,1,0,0,0,0,1,0,0,0,1,0,0,0,0,0,0,1,0,0,0,0,0,2,1,2,2,2
2460,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,0,1,0,1,0,1,0,1,0
2470,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,1,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0,0,0,0,2,2,0,0
2480,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,1,1
2490,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,0,1,1,0
2500,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2510,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1
2520,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,0,0,0,0,1,0
2530,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,0,0,0,0,0,0,0,0,1,1,0,0,0,1,2,1,0
2540,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0
2550,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,1,0,0,1,0,0,2
2560,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0
2570,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0
2580,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,1
2590,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0
2600,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2610,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0
2620,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2630,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2640,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2650,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2660,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2670,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2680,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2690,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2700,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0,0
2710,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2720,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2730,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,0,0,0,0,0,0,0,0
2740,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2750,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2760,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2770,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2780,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2790,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2800,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2810,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2820,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2830,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2840,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2850,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2860,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2870,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2880,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2890,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2900,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2910,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2920,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2930,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2940,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2950,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2960,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2970,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2980,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2990,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3000,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3010,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3020,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3030,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3040,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3050,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3060,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3070,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3080,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3090,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3110,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3120,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3130,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3140,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3150,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3160,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3170,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3180,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3190,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3200,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3210,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3220,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3230,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3240,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3250,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3260,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3270,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3280,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3290,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3300,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3310,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3320,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3330,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3340,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3350,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3360,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3370,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3380,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3390,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3400,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3410,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3420,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3430,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3440,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3450,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3460,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3470,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3480,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3490,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3500,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3510,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3520,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3530,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3540,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3550,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3560,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3570,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3580,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3590,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3600,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3610,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3620,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3630,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3640,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3650,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3660,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3670,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3680,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3690,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3700,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Figures/figure_paths.txt <==
basic_merge_*.png			E:\Documents\Blender
mergedbeam.pdf				.\plot_merged_beam.py
merge2q_fields.pdf			E:\Documents\Simulations_Stach\mergedbeam\1_original_design\output
merge3q_fields.pdf			same
merge6wide_fields.pdf		E:\Documents\Simulations_Stach\mergedbeam\2_finned_design\output
merge10_0.pdf				same
merge_x0_phase_space.pdf	same
merge_tstop_phase_spaces.pdf same
sim_2DTOFscan_ND3.pdf		E:\Documents\Simulations_Stach\ND3-ND3test\output\toff_scan
sim_2DTOFscan_NH3.pdf		E:\Documents\Simulations_Stach\ND3-NH3test\output\toff_scan
exp_2DTOFscan_ND3.pdf		\\mpcoldmol3\data\double_starkies\2023\03\09
exp_2DTOFscan_NH3.pdf		\\mpcoldmol3\data\double_starkies\2023\03\13\2D_TofScan14NH3
2D_voltage_hex-merge.pdf	\\mpcoldmol2\analysis_new\double_starkies\Merged_Block_Project\Summary_merged_plots\2DVoltagescanresults_365
ND3_REMPI_spectra.pdf       \\mpcoldmol2\analysis_new\double_starkies\Merged_Block_Project\ND3_REMPI_beams
ND3-ND3_collisions.pdf      \\mpcoldmol2\analysis_new\double_starkies\ND3-ND3\ICS_Andre\20231121_01
